CARL-DTN: Context Adaptive Reinforcement Learning based Routing Algorithm in Delay Tolerant Network

The term Delay/Disruption-Tolerant Networks (DTN) invented to describe and cover all types of long-delay, disconnected, intermittently connected networks, where mobility and outages or scheduled contacts may be experienced. This environment is characterized by frequent network partitioning, intermittent connectivity, large or variable delay, asymmetric data rate, and low transmission reliability. There have been routing protocols developed in DTN. However, those routing algorithms are design based upon specific assumptions. The assumption makes existing algorithms suitable for specific environment scenarios. Different routing algorithm uses different relay node selection criteria to select the replication node. Too Frequently forwarding messages can result in excessive packet loss and large buffer and network overhead. On the other hand, less frequent transmission leads to a lower delivery ratio. In DTN there is a trade-off off between delivery ratio and overhead. In this study, we proposed context-adaptive reinforcement learning based routing(CARL-DTN) protocol to determine optimal replicas of the message based on the real-time density. Our routing protocol jointly uses a real-time physical context, social-tie strength, and real-time message context using fuzzy logic in the routing decision. Multi-hop forwarding probability is also considered for the relay node selection by employing Q-Learning algorithm to estimate the encounter probability between nodes and to learn about nodes available in the neighbor by discounting reward. The performance of the proposed protocol is evaluated based on various simulation scenarios. The result shows that the proposed protocol has better performance in terms of message delivery ratio and overhead.

==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/EpidemicRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 27554
relayed: 13971
aborted: 13581
dropped: 13389
removed: 0
delivered: 382
delivery_prob: 0.2627
response_prob: 0.0000
overhead_ratio: 35.5733
latency_avg: 8045.5649
latency_med: 7775.4000
hopcount_avg: 3.0576
hopcount_med: 3
buffertime_avg: 4467.9037
buffertime_med: 3773.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/EpidemicRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 12612
relayed: 5617
aborted: 6993
dropped: 6655
removed: 0
delivered: 99
delivery_prob: 0.0681
response_prob: 0.0000
overhead_ratio: 55.7374
latency_avg: 5627.0263
latency_med: 4934.3000
hopcount_avg: 3.6566
hopcount_med: 3
buffertime_avg: 1567.4957
buffertime_med: 376.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/EpidemicRouter_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 21517
relayed: 10322
aborted: 11193
dropped: 11160
removed: 0
delivered: 144
delivery_prob: 0.0990
response_prob: 0.0000
overhead_ratio: 70.6806
latency_avg: 5763.2208
latency_med: 5250.0000
hopcount_avg: 4.6389
hopcount_med: 3
buffertime_avg: 1653.6014
buffertime_med: 785.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/EpidemicRouter_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 24502
relayed: 12114
aborted: 12386
dropped: 12706
removed: 0
delivered: 186
delivery_prob: 0.1279
response_prob: 0.0000
overhead_ratio: 64.1290
latency_avg: 6168.8151
latency_med: 4934.3000
hopcount_avg: 4.0968
hopcount_med: 3
buffertime_avg: 1977.8693
buffertime_med: 1179.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/EpidemicRouter_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 25842
relayed: 12886
aborted: 12954
dropped: 13295
removed: 0
delivered: 223
delivery_prob: 0.1534
response_prob: 0.0000
overhead_ratio: 56.7848
latency_avg: 6276.9359
latency_med: 5123.2000
hopcount_avg: 3.7578
hopcount_med: 3
buffertime_avg: 2313.7275
buffertime_med: 1560.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/EpidemicRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 26535
relayed: 13264
aborted: 13269
dropped: 13535
removed: 0
delivered: 246
delivery_prob: 0.1692
response_prob: 0.0000
overhead_ratio: 52.9187
latency_avg: 6603.6264
latency_med: 5467.1000
hopcount_avg: 3.6829
hopcount_med: 3
buffertime_avg: 2714.4539
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/EpidemicRouter_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 26849
relayed: 13475
aborted: 13372
dropped: 13582
removed: 0
delivered: 273
delivery_prob: 0.1878
response_prob: 0.0000
overhead_ratio: 48.3590
latency_avg: 6709.8857
latency_med: 5732.1000
hopcount_avg: 3.4615
hopcount_med: 3
buffertime_avg: 3071.4812
buffertime_med: 2373.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/EpidemicRouter_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 27147
relayed: 13734
aborted: 13411
dropped: 13626
removed: 0
delivered: 303
delivery_prob: 0.2084
response_prob: 0.0000
overhead_ratio: 44.3267
latency_avg: 6933.3650
latency_med: 6313.6000
hopcount_avg: 3.3234
hopcount_med: 3
buffertime_avg: 3471.7720
buffertime_med: 2804.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/EpidemicRouter_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 27158
relayed: 13660
aborted: 13496
dropped: 13391
removed: 0
delivered: 325
delivery_prob: 0.2235
response_prob: 0.0000
overhead_ratio: 41.0308
latency_avg: 7382.2985
latency_med: 6746.9000
hopcount_avg: 3.0892
hopcount_med: 3
buffertime_avg: 3800.6658
buffertime_med: 3125.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/EpidemicRouter_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 27440
relayed: 13891
aborted: 13547
dropped: 13488
removed: 0
delivered: 352
delivery_prob: 0.2421
response_prob: 0.0000
overhead_ratio: 38.4631
latency_avg: 7942.5878
latency_med: 7600.4000
hopcount_avg: 3.2443
hopcount_med: 3
buffertime_avg: 4156.3813
buffertime_med: 3464.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/ProphetRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 23844
relayed: 11262
aborted: 12580
dropped: 10651
removed: 0
delivered: 407
delivery_prob: 0.2799
response_prob: 0.0000
overhead_ratio: 26.6708
latency_avg: 7847.5875
latency_med: 7475.0000
hopcount_avg: 2.5700
hopcount_med: 2
buffertime_avg: 4925.2777
buffertime_med: 4037.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/ProphetRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 10240
relayed: 4253
aborted: 5985
dropped: 5321
removed: 0
delivered: 103
delivery_prob: 0.0708
response_prob: 0.0000
overhead_ratio: 40.2913
latency_avg: 7248.8718
latency_med: 6936.8000
hopcount_avg: 2.7767
hopcount_med: 2
buffertime_avg: 1948.9955
buffertime_med: 416.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/ProphetRouter_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 16717
relayed: 7128
aborted: 9587
dropped: 7972
removed: 0
delivered: 171
delivery_prob: 0.1176
response_prob: 0.0000
overhead_ratio: 40.6842
latency_avg: 7176.3936
latency_med: 6480.4000
hopcount_avg: 3.1170
hopcount_med: 3
buffertime_avg: 2172.1049
buffertime_med: 819.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/ProphetRouter_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 19783
relayed: 8727
aborted: 11054
dropped: 9359
removed: 0
delivered: 213
delivery_prob: 0.1465
response_prob: 0.0000
overhead_ratio: 39.9718
latency_avg: 6806.8230
latency_med: 6236.8000
hopcount_avg: 3.0329
hopcount_med: 3
buffertime_avg: 2467.1838
buffertime_med: 1264.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/ProphetRouter_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 21475
relayed: 9713
aborted: 11760
dropped: 10120
removed: 0
delivered: 259
delivery_prob: 0.1781
response_prob: 0.0000
overhead_ratio: 36.5019
latency_avg: 6967.7050
latency_med: 6696.7000
hopcount_avg: 3.0116
hopcount_med: 3
buffertime_avg: 2813.5312
buffertime_med: 1686.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/ProphetRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 22523
relayed: 10450
aborted: 12071
dropped: 10692
removed: 0
delivered: 280
delivery_prob: 0.1926
response_prob: 0.0000
overhead_ratio: 36.3214
latency_avg: 6737.3225
latency_med: 6258.5000
hopcount_avg: 2.9429
hopcount_med: 3
buffertime_avg: 3163.4430
buffertime_med: 2067.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/ProphetRouter_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 22993
relayed: 10658
aborted: 12333
dropped: 10709
removed: 0
delivered: 309
delivery_prob: 0.2125
response_prob: 0.0000
overhead_ratio: 33.4919
latency_avg: 6874.0874
latency_med: 6201.7000
hopcount_avg: 2.7670
hopcount_med: 3
buffertime_avg: 3536.4764
buffertime_med: 2462.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/ProphetRouter_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 23340
relayed: 10878
aborted: 12460
dropped: 10730
removed: 0
delivered: 351
delivery_prob: 0.2414
response_prob: 0.0000
overhead_ratio: 29.9915
latency_avg: 7056.7610
latency_med: 6500.9000
hopcount_avg: 2.7265
hopcount_med: 3
buffertime_avg: 3919.4724
buffertime_med: 2908.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/ProphetRouter_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 23470
relayed: 10944
aborted: 12524
dropped: 10688
removed: 0
delivered: 367
delivery_prob: 0.2524
response_prob: 0.0000
overhead_ratio: 28.8202
latency_avg: 7303.4245
latency_med: 6765.3000
hopcount_avg: 2.7275
hopcount_med: 3
buffertime_avg: 4284.2347
buffertime_med: 3324.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/ProphetRouter_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 23542
relayed: 10989
aborted: 12551
dropped: 10564
removed: 0
delivered: 378
delivery_prob: 0.2600
response_prob: 0.0000
overhead_ratio: 28.0714
latency_avg: 7332.2862
latency_med: 6846.5000
hopcount_avg: 2.6296
hopcount_med: 2
buffertime_avg: 4630.8699
buffertime_med: 3696.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/SprayAndWaitRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14850
relayed: 5870
aborted: 8979
dropped: 5243
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 11.2292
latency_avg: 6017.5150
latency_med: 5553.2000
hopcount_avg: 2.3729
hopcount_med: 2
buffertime_avg: 9481.1923
buffertime_med: 9036.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/SprayAndWaitRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 6541
relayed: 2427
aborted: 4113
dropped: 3639
removed: 0
delivered: 68
delivery_prob: 0.0468
response_prob: 0.0000
overhead_ratio: 34.6912
latency_avg: 3949.0294
latency_med: 1360.8000
hopcount_avg: 1.8382
hopcount_med: 2
buffertime_avg: 1564.3699
buffertime_med: 675.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/SprayAndWaitRouter_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 10533
relayed: 3907
aborted: 6625
dropped: 4891
removed: 0
delivered: 135
delivery_prob: 0.0928
response_prob: 0.0000
overhead_ratio: 27.9407
latency_avg: 4069.8970
latency_med: 2090.1000
hopcount_avg: 2.2370
hopcount_med: 2
buffertime_avg: 2302.5336
buffertime_med: 1436.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/SprayAndWaitRouter_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 12331
relayed: 4754
aborted: 7576
dropped: 5514
removed: 0
delivered: 196
delivery_prob: 0.1348
response_prob: 0.0000
overhead_ratio: 23.2551
latency_avg: 3909.2148
latency_med: 2662.2000
hopcount_avg: 2.3776
hopcount_med: 2
buffertime_avg: 3157.2496
buffertime_med: 2346.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/SprayAndWaitRouter_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 13478
relayed: 5223
aborted: 8253
dropped: 5760
removed: 0
delivered: 256
delivery_prob: 0.1761
response_prob: 0.0000
overhead_ratio: 19.4023
latency_avg: 4071.1801
latency_med: 3003.6000
hopcount_avg: 2.3555
hopcount_med: 2
buffertime_avg: 4006.3528
buffertime_med: 3228.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/SprayAndWaitRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 14077
relayed: 5467
aborted: 8609
dropped: 5817
removed: 0
delivered: 297
delivery_prob: 0.2043
response_prob: 0.0000
overhead_ratio: 17.4074
latency_avg: 4322.6859
latency_med: 3589.2000
hopcount_avg: 2.3670
hopcount_med: 2
buffertime_avg: 4898.8142
buffertime_med: 4217.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/SprayAndWaitRouter_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 14295
relayed: 5620
aborted: 8674
dropped: 5767
removed: 0
delivered: 341
delivery_prob: 0.2345
response_prob: 0.0000
overhead_ratio: 15.4809
latency_avg: 4764.4478
latency_med: 4063.1000
hopcount_avg: 2.3930
hopcount_med: 2
buffertime_avg: 5816.6650
buffertime_med: 5204.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/SprayAndWaitRouter_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 14557
relayed: 5729
aborted: 8827
dropped: 5678
removed: 0
delivered: 374
delivery_prob: 0.2572
response_prob: 0.0000
overhead_ratio: 14.3182
latency_avg: 5042.2508
latency_med: 4336.5000
hopcount_avg: 2.3583
hopcount_med: 2
buffertime_avg: 6733.1323
buffertime_med: 6119.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/SprayAndWaitRouter_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 14664
relayed: 5782
aborted: 8881
dropped: 5525
removed: 0
delivered: 420
delivery_prob: 0.2889
response_prob: 0.0000
overhead_ratio: 12.7667
latency_avg: 5500.9840
latency_med: 5032.3000
hopcount_avg: 2.3524
hopcount_med: 2
buffertime_avg: 7641.9487
buffertime_med: 7114.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/SprayAndWaitRouter_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 14841
relayed: 5844
aborted: 8996
dropped: 5397
removed: 0
delivered: 458
delivery_prob: 0.3150
response_prob: 0.0000
overhead_ratio: 11.7598
latency_avg: 5661.6181
latency_med: 5224.4000
hopcount_avg: 2.3690
hopcount_med: 2
buffertime_avg: 8551.7856
buffertime_med: 8060.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/UpdatedPRoPHET_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14788
relayed: 5790
aborted: 8997
dropped: 4650
removed: 490
delivered: 499
delivery_prob: 0.3432
response_prob: 0.0000
overhead_ratio: 10.6032
latency_avg: 6377.7349
latency_med: 5916.2000
hopcount_avg: 2.3166
hopcount_med: 2
buffertime_avg: 9449.0271
buffertime_med: 9350.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/UpdatedPRoPHET_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 6652
relayed: 2437
aborted: 4213
dropped: 3565
removed: 82
delivered: 73
delivery_prob: 0.0502
response_prob: 0.0000
overhead_ratio: 32.3836
latency_avg: 4385.1548
latency_med: 1965.5000
hopcount_avg: 2.0137
hopcount_med: 2
buffertime_avg: 1566.6910
buffertime_med: 681.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/UpdatedPRoPHET_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 10321
relayed: 3783
aborted: 6536
dropped: 4658
removed: 110
delivered: 141
delivery_prob: 0.0970
response_prob: 0.0000
overhead_ratio: 25.8298
latency_avg: 3825.1525
latency_med: 2057.2000
hopcount_avg: 2.3546
hopcount_med: 2
buffertime_avg: 2405.6170
buffertime_med: 1510.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/UpdatedPRoPHET_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 12138
relayed: 4561
aborted: 7575
dropped: 5161
removed: 158
delivered: 206
delivery_prob: 0.1417
response_prob: 0.0000
overhead_ratio: 21.1408
latency_avg: 4181.1359
latency_med: 2757.4000
hopcount_avg: 2.2767
hopcount_med: 2
buffertime_avg: 3350.2978
buffertime_med: 2473.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/UpdatedPRoPHET_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 13050
relayed: 5006
aborted: 8042
dropped: 5335
removed: 208
delivered: 261
delivery_prob: 0.1795
response_prob: 0.0000
overhead_ratio: 18.1801
latency_avg: 4398.7096
latency_med: 3712.3000
hopcount_avg: 2.2720
hopcount_med: 2
buffertime_avg: 4219.3991
buffertime_med: 3419.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/UpdatedPRoPHET_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 13579
relayed: 5228
aborted: 8350
dropped: 5302
removed: 255
delivered: 309
delivery_prob: 0.2125
response_prob: 0.0000
overhead_ratio: 15.9191
latency_avg: 4731.6602
latency_med: 4083.9000
hopcount_avg: 2.3042
hopcount_med: 2
buffertime_avg: 5157.0545
buffertime_med: 4464.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/UpdatedPRoPHET_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 13967
relayed: 5369
aborted: 8597
dropped: 5205
removed: 289
delivered: 348
delivery_prob: 0.2393
response_prob: 0.0000
overhead_ratio: 14.4282
latency_avg: 4988.7983
latency_med: 4482.8000
hopcount_avg: 2.3161
hopcount_med: 2
buffertime_avg: 6056.6396
buffertime_med: 5421.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/UpdatedPRoPHET_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 14292
relayed: 5541
aborted: 8750
dropped: 5099
removed: 351
delivered: 398
delivery_prob: 0.2737
response_prob: 0.0000
overhead_ratio: 12.9221
latency_avg: 5424.9490
latency_med: 5015.1000
hopcount_avg: 2.3317
hopcount_med: 2
buffertime_avg: 6921.8910
buffertime_med: 6370.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/UpdatedPRoPHET_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 14567
relayed: 5627
aborted: 8938
dropped: 4941
removed: 402
delivered: 446
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 11.6166
latency_avg: 5855.5623
latency_med: 5306.8000
hopcount_avg: 2.3498
hopcount_med: 2
buffertime_avg: 7852.1339
buffertime_med: 7377.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 With Same Bufferssize/UpdatedPRoPHET_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 14622
relayed: 5707
aborted: 8914
dropped: 4792
removed: 432
delivered: 479
delivery_prob: 0.3294
response_prob: 0.0000
overhead_ratio: 10.9144
latency_avg: 6260.6925
latency_med: 5717.9000
hopcount_avg: 2.3027
hopcount_med: 2
buffertime_avg: 8708.3074
buffertime_med: 8387.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/EpidemicRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 27554
relayed: 13971
aborted: 13581
dropped: 13389
removed: 0
delivered: 382
delivery_prob: 0.2627
response_prob: 0.0000
overhead_ratio: 35.5733
latency_avg: 8045.5649
latency_med: 7775.4000
hopcount_avg: 3.0576
hopcount_med: 3
buffertime_avg: 4467.9037
buffertime_med: 3773.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/EpidemicRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 12612
relayed: 5617
aborted: 6993
dropped: 6655
removed: 0
delivered: 99
delivery_prob: 0.0681
response_prob: 0.0000
overhead_ratio: 55.7374
latency_avg: 5627.0263
latency_med: 4934.3000
hopcount_avg: 3.6566
hopcount_med: 3
buffertime_avg: 1567.4957
buffertime_med: 376.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/EpidemicRouter_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 21517
relayed: 10322
aborted: 11193
dropped: 11160
removed: 0
delivered: 144
delivery_prob: 0.0990
response_prob: 0.0000
overhead_ratio: 70.6806
latency_avg: 5763.2208
latency_med: 5250.0000
hopcount_avg: 4.6389
hopcount_med: 3
buffertime_avg: 1653.6014
buffertime_med: 785.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/EpidemicRouter_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 24502
relayed: 12114
aborted: 12386
dropped: 12706
removed: 0
delivered: 186
delivery_prob: 0.1279
response_prob: 0.0000
overhead_ratio: 64.1290
latency_avg: 6168.8151
latency_med: 4934.3000
hopcount_avg: 4.0968
hopcount_med: 3
buffertime_avg: 1977.8693
buffertime_med: 1179.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/EpidemicRouter_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 25842
relayed: 12886
aborted: 12954
dropped: 13295
removed: 0
delivered: 223
delivery_prob: 0.1534
response_prob: 0.0000
overhead_ratio: 56.7848
latency_avg: 6276.9359
latency_med: 5123.2000
hopcount_avg: 3.7578
hopcount_med: 3
buffertime_avg: 2313.7275
buffertime_med: 1560.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/EpidemicRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 26535
relayed: 13264
aborted: 13269
dropped: 13535
removed: 0
delivered: 246
delivery_prob: 0.1692
response_prob: 0.0000
overhead_ratio: 52.9187
latency_avg: 6603.6264
latency_med: 5467.1000
hopcount_avg: 3.6829
hopcount_med: 3
buffertime_avg: 2714.4539
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/EpidemicRouter_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 26849
relayed: 13475
aborted: 13372
dropped: 13582
removed: 0
delivered: 273
delivery_prob: 0.1878
response_prob: 0.0000
overhead_ratio: 48.3590
latency_avg: 6709.8857
latency_med: 5732.1000
hopcount_avg: 3.4615
hopcount_med: 3
buffertime_avg: 3071.4812
buffertime_med: 2373.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/EpidemicRouter_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 27147
relayed: 13734
aborted: 13411
dropped: 13626
removed: 0
delivered: 303
delivery_prob: 0.2084
response_prob: 0.0000
overhead_ratio: 44.3267
latency_avg: 6933.3650
latency_med: 6313.6000
hopcount_avg: 3.3234
hopcount_med: 3
buffertime_avg: 3471.7720
buffertime_med: 2804.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/EpidemicRouter_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 27158
relayed: 13660
aborted: 13496
dropped: 13391
removed: 0
delivered: 325
delivery_prob: 0.2235
response_prob: 0.0000
overhead_ratio: 41.0308
latency_avg: 7382.2985
latency_med: 6746.9000
hopcount_avg: 3.0892
hopcount_med: 3
buffertime_avg: 3800.6658
buffertime_med: 3125.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/EpidemicRouter_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 27440
relayed: 13891
aborted: 13547
dropped: 13488
removed: 0
delivered: 352
delivery_prob: 0.2421
response_prob: 0.0000
overhead_ratio: 38.4631
latency_avg: 7942.5878
latency_med: 7600.4000
hopcount_avg: 3.2443
hopcount_med: 3
buffertime_avg: 4156.3813
buffertime_med: 3464.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/ProphetRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 23815
relayed: 11241
aborted: 12572
dropped: 10670
removed: 0
delivered: 402
delivery_prob: 0.2765
response_prob: 0.0000
overhead_ratio: 26.9627
latency_avg: 7713.0891
latency_med: 7359.4000
hopcount_avg: 2.5647
hopcount_med: 2
buffertime_avg: 4924.2886
buffertime_med: 4010.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/ProphetRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 10240
relayed: 4253
aborted: 5985
dropped: 5321
removed: 0
delivered: 103
delivery_prob: 0.0708
response_prob: 0.0000
overhead_ratio: 40.2913
latency_avg: 7248.8718
latency_med: 6936.8000
hopcount_avg: 2.7767
hopcount_med: 2
buffertime_avg: 1948.9955
buffertime_med: 416.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/ProphetRouter_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 16725
relayed: 7141
aborted: 9582
dropped: 7994
removed: 0
delivered: 166
delivery_prob: 0.1142
response_prob: 0.0000
overhead_ratio: 42.0181
latency_avg: 7373.6398
latency_med: 6601.1000
hopcount_avg: 3.1265
hopcount_med: 3
buffertime_avg: 2168.1766
buffertime_med: 821.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/ProphetRouter_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 19794
relayed: 8739
aborted: 11053
dropped: 9367
removed: 0
delivered: 216
delivery_prob: 0.1486
response_prob: 0.0000
overhead_ratio: 39.4583
latency_avg: 6901.7019
latency_med: 6421.3000
hopcount_avg: 3.0463
hopcount_med: 3
buffertime_avg: 2463.9387
buffertime_med: 1256.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/ProphetRouter_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 21530
relayed: 9765
aborted: 11763
dropped: 10164
removed: 0
delivered: 260
delivery_prob: 0.1788
response_prob: 0.0000
overhead_ratio: 36.5577
latency_avg: 6914.7500
latency_med: 6380.9000
hopcount_avg: 2.9808
hopcount_med: 3
buffertime_avg: 2806.5956
buffertime_med: 1670.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/ProphetRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 22442
relayed: 10355
aborted: 12085
dropped: 10574
removed: 0
delivered: 277
delivery_prob: 0.1905
response_prob: 0.0000
overhead_ratio: 36.3827
latency_avg: 6861.6422
latency_med: 6366.7000
hopcount_avg: 2.9711
hopcount_med: 3
buffertime_avg: 3162.6045
buffertime_med: 2063.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/ProphetRouter_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 22989
relayed: 10668
aborted: 12319
dropped: 10695
removed: 0
delivered: 309
delivery_prob: 0.2125
response_prob: 0.0000
overhead_ratio: 33.5243
latency_avg: 6998.0437
latency_med: 6258.5000
hopcount_avg: 2.8317
hopcount_med: 3
buffertime_avg: 3551.7179
buffertime_med: 2476.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/ProphetRouter_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 23337
relayed: 10881
aborted: 12454
dropped: 10728
removed: 0
delivered: 351
delivery_prob: 0.2414
response_prob: 0.0000
overhead_ratio: 30.0000
latency_avg: 7105.0815
latency_med: 6588.6000
hopcount_avg: 2.7265
hopcount_med: 3
buffertime_avg: 3919.0158
buffertime_med: 2906.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/ProphetRouter_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 23458
relayed: 10956
aborted: 12500
dropped: 10694
removed: 0
delivered: 356
delivery_prob: 0.2448
response_prob: 0.0000
overhead_ratio: 29.7753
latency_avg: 7199.8374
latency_med: 6664.1000
hopcount_avg: 2.6657
hopcount_med: 2
buffertime_avg: 4289.6717
buffertime_med: 3324.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/ProphetRouter_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 23629
relayed: 11047
aborted: 12580
dropped: 10608
removed: 0
delivered: 397
delivery_prob: 0.2730
response_prob: 0.0000
overhead_ratio: 26.8262
latency_avg: 7586.8270
latency_med: 7225.0000
hopcount_avg: 2.6474
hopcount_med: 2
buffertime_avg: 4645.6343
buffertime_med: 3694.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/SprayAndWaitRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14850
relayed: 5870
aborted: 8979
dropped: 5243
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 11.2292
latency_avg: 6017.5150
latency_med: 5553.2000
hopcount_avg: 2.3729
hopcount_med: 2
buffertime_avg: 9481.1923
buffertime_med: 9036.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/SprayAndWaitRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 6541
relayed: 2427
aborted: 4113
dropped: 3639
removed: 0
delivered: 68
delivery_prob: 0.0468
response_prob: 0.0000
overhead_ratio: 34.6912
latency_avg: 3949.0294
latency_med: 1360.8000
hopcount_avg: 1.8382
hopcount_med: 2
buffertime_avg: 1564.3699
buffertime_med: 675.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/SprayAndWaitRouter_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 10533
relayed: 3907
aborted: 6625
dropped: 4891
removed: 0
delivered: 135
delivery_prob: 0.0928
response_prob: 0.0000
overhead_ratio: 27.9407
latency_avg: 4069.8970
latency_med: 2090.1000
hopcount_avg: 2.2370
hopcount_med: 2
buffertime_avg: 2302.5336
buffertime_med: 1436.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/SprayAndWaitRouter_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 12331
relayed: 4754
aborted: 7576
dropped: 5514
removed: 0
delivered: 196
delivery_prob: 0.1348
response_prob: 0.0000
overhead_ratio: 23.2551
latency_avg: 3909.2148
latency_med: 2662.2000
hopcount_avg: 2.3776
hopcount_med: 2
buffertime_avg: 3157.2496
buffertime_med: 2346.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/SprayAndWaitRouter_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 13478
relayed: 5223
aborted: 8253
dropped: 5760
removed: 0
delivered: 256
delivery_prob: 0.1761
response_prob: 0.0000
overhead_ratio: 19.4023
latency_avg: 4071.1801
latency_med: 3003.6000
hopcount_avg: 2.3555
hopcount_med: 2
buffertime_avg: 4006.3528
buffertime_med: 3228.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/SprayAndWaitRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 14077
relayed: 5467
aborted: 8609
dropped: 5817
removed: 0
delivered: 297
delivery_prob: 0.2043
response_prob: 0.0000
overhead_ratio: 17.4074
latency_avg: 4322.6859
latency_med: 3589.2000
hopcount_avg: 2.3670
hopcount_med: 2
buffertime_avg: 4898.8142
buffertime_med: 4217.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/SprayAndWaitRouter_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 14295
relayed: 5620
aborted: 8674
dropped: 5767
removed: 0
delivered: 341
delivery_prob: 0.2345
response_prob: 0.0000
overhead_ratio: 15.4809
latency_avg: 4764.4478
latency_med: 4063.1000
hopcount_avg: 2.3930
hopcount_med: 2
buffertime_avg: 5816.6650
buffertime_med: 5204.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/SprayAndWaitRouter_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 14557
relayed: 5729
aborted: 8827
dropped: 5678
removed: 0
delivered: 374
delivery_prob: 0.2572
response_prob: 0.0000
overhead_ratio: 14.3182
latency_avg: 5042.2508
latency_med: 4336.5000
hopcount_avg: 2.3583
hopcount_med: 2
buffertime_avg: 6733.1323
buffertime_med: 6119.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/SprayAndWaitRouter_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 14664
relayed: 5782
aborted: 8881
dropped: 5525
removed: 0
delivered: 420
delivery_prob: 0.2889
response_prob: 0.0000
overhead_ratio: 12.7667
latency_avg: 5500.9840
latency_med: 5032.3000
hopcount_avg: 2.3524
hopcount_med: 2
buffertime_avg: 7641.9487
buffertime_med: 7114.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/SprayAndWaitRouter_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 14841
relayed: 5844
aborted: 8996
dropped: 5397
removed: 0
delivered: 458
delivery_prob: 0.3150
response_prob: 0.0000
overhead_ratio: 11.7598
latency_avg: 5661.6181
latency_med: 5224.4000
hopcount_avg: 2.3690
hopcount_med: 2
buffertime_avg: 8551.7856
buffertime_med: 8060.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/UpdatedPRoPHET_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14814
relayed: 5764
aborted: 9048
dropped: 4678
removed: 460
delivered: 489
delivery_prob: 0.3363
response_prob: 0.0000
overhead_ratio: 10.7873
latency_avg: 6357.4916
latency_med: 5876.6000
hopcount_avg: 2.2986
hopcount_med: 2
buffertime_avg: 9482.5203
buffertime_med: 9309.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/UpdatedPRoPHET_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 6652
relayed: 2437
aborted: 4213
dropped: 3565
removed: 82
delivered: 73
delivery_prob: 0.0502
response_prob: 0.0000
overhead_ratio: 32.3836
latency_avg: 4385.1548
latency_med: 1965.5000
hopcount_avg: 2.0137
hopcount_med: 2
buffertime_avg: 1566.6910
buffertime_med: 681.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/UpdatedPRoPHET_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 10316
relayed: 3780
aborted: 6534
dropped: 4658
removed: 109
delivered: 139
delivery_prob: 0.0956
response_prob: 0.0000
overhead_ratio: 26.1942
latency_avg: 3879.6180
latency_med: 2090.1000
hopcount_avg: 2.3165
hopcount_med: 2
buffertime_avg: 2405.7500
buffertime_med: 1513.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/UpdatedPRoPHET_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 12097
relayed: 4544
aborted: 7551
dropped: 5143
removed: 157
delivered: 205
delivery_prob: 0.1410
response_prob: 0.0000
overhead_ratio: 21.1659
latency_avg: 4167.3961
latency_med: 2927.4000
hopcount_avg: 2.3122
hopcount_med: 2
buffertime_avg: 3373.6799
buffertime_med: 2501.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/UpdatedPRoPHET_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 13043
relayed: 4999
aborted: 8042
dropped: 5320
removed: 213
delivered: 268
delivery_prob: 0.1843
response_prob: 0.0000
overhead_ratio: 17.6530
latency_avg: 4383.5687
latency_med: 3680.3000
hopcount_avg: 2.3097
hopcount_med: 2
buffertime_avg: 4212.0933
buffertime_med: 3419.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/UpdatedPRoPHET_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 13610
relayed: 5238
aborted: 8371
dropped: 5312
removed: 259
delivered: 304
delivery_prob: 0.2091
response_prob: 0.0000
overhead_ratio: 16.2303
latency_avg: 4723.9191
latency_med: 4083.9000
hopcount_avg: 2.2632
hopcount_med: 2
buffertime_avg: 5112.6855
buffertime_med: 4415.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/UpdatedPRoPHET_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 13997
relayed: 5373
aborted: 8622
dropped: 5176
removed: 309
delivered: 364
delivery_prob: 0.2503
response_prob: 0.0000
overhead_ratio: 13.7610
latency_avg: 5184.6898
latency_med: 4675.6000
hopcount_avg: 2.3819
hopcount_med: 2
buffertime_avg: 6085.2742
buffertime_med: 5455.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/UpdatedPRoPHET_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 14353
relayed: 5531
aborted: 8820
dropped: 5114
removed: 343
delivered: 399
delivery_prob: 0.2744
response_prob: 0.0000
overhead_ratio: 12.8622
latency_avg: 5436.2248
latency_med: 4940.6000
hopcount_avg: 2.3133
hopcount_med: 2
buffertime_avg: 6951.8305
buffertime_med: 6444.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/UpdatedPRoPHET_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 14492
relayed: 5613
aborted: 8877
dropped: 4947
removed: 386
delivered: 444
delivery_prob: 0.3054
response_prob: 0.0000
overhead_ratio: 11.6419
latency_avg: 5862.8390
latency_med: 5283.0000
hopcount_avg: 2.3446
hopcount_med: 2
buffertime_avg: 7866.4305
buffertime_med: 7350.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/1-10 with 1 Interval/UpdatedPRoPHET_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 14741
relayed: 5716
aborted: 9023
dropped: 4792
removed: 451
delivered: 484
delivery_prob: 0.3329
response_prob: 0.0000
overhead_ratio: 10.8099
latency_avg: 6214.8915
latency_med: 5691.7000
hopcount_avg: 2.3140
hopcount_med: 2
buffertime_avg: 8670.9983
buffertime_med: 8350.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/EpidemicRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 27554
relayed: 13971
aborted: 13581
dropped: 13389
removed: 0
delivered: 382
delivery_prob: 0.2627
response_prob: 0.0000
overhead_ratio: 35.5733
latency_avg: 8045.5649
latency_med: 7775.4000
hopcount_avg: 3.0576
hopcount_med: 3
buffertime_avg: 4467.9037
buffertime_med: 3773.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/EpidemicRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/EpidemicRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 28206
relayed: 14510
aborted: 13694
dropped: 12695
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 26.5856
latency_avg: 9337.9779
latency_med: 9591.0000
hopcount_avg: 2.4221
hopcount_med: 2
buffertime_avg: 7591.6504
buffertime_med: 6784.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/EpidemicRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 28138
relayed: 14444
aborted: 13692
dropped: 12454
removed: 0
delivered: 537
delivery_prob: 0.3693
response_prob: 0.0000
overhead_ratio: 25.8976
latency_avg: 9427.9587
latency_med: 9589.9000
hopcount_avg: 2.2961
hopcount_med: 2
buffertime_avg: 7985.7781
buffertime_med: 7188.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/EpidemicRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 28210
relayed: 14523
aborted: 13685
dropped: 12485
removed: 0
delivered: 539
delivery_prob: 0.3707
response_prob: 0.0000
overhead_ratio: 25.9443
latency_avg: 9268.0937
latency_med: 9341.6000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: 8094.6170
buffertime_med: 7296.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/ProphetRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 23875
relayed: 11288
aborted: 12585
dropped: 10687
removed: 0
delivered: 400
delivery_prob: 0.2751
response_prob: 0.0000
overhead_ratio: 27.2200
latency_avg: 7711.1007
latency_med: 7397.6000
hopcount_avg: 2.5750
hopcount_med: 2
buffertime_avg: 4934.8727
buffertime_med: 4040.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/ProphetRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 24256
relayed: 11588
aborted: 12666
dropped: 10159
removed: 0
delivered: 507
delivery_prob: 0.3487
response_prob: 0.0000
overhead_ratio: 21.8560
latency_avg: 8388.3493
latency_med: 8225.9000
hopcount_avg: 2.3136
hopcount_med: 2
buffertime_avg: 7156.9886
buffertime_med: 6392.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/ProphetRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 24147
relayed: 11500
aborted: 12645
dropped: 9782
removed: 0
delivered: 544
delivery_prob: 0.3741
response_prob: 0.0000
overhead_ratio: 20.1397
latency_avg: 8698.8287
latency_med: 8804.5000
hopcount_avg: 2.2886
hopcount_med: 2
buffertime_avg: 7969.1271
buffertime_med: 7205.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/ProphetRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 24113
relayed: 11482
aborted: 12629
dropped: 9660
removed: 0
delivered: 550
delivery_prob: 0.3783
response_prob: 0.0000
overhead_ratio: 19.8764
latency_avg: 8784.2265
latency_med: 8823.8000
hopcount_avg: 2.2855
hopcount_med: 2
buffertime_avg: 8173.8505
buffertime_med: 7379.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/ProphetRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 24074
relayed: 11434
aborted: 12638
dropped: 9648
removed: 0
delivered: 549
delivery_prob: 0.3776
response_prob: 0.0000
overhead_ratio: 19.8270
latency_avg: 8713.2523
latency_med: 8710.5000
hopcount_avg: 2.2714
hopcount_med: 2
buffertime_avg: 8201.5747
buffertime_med: 7403.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/SprayAndWaitRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14850
relayed: 5870
aborted: 8979
dropped: 5243
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 11.2292
latency_avg: 6017.5150
latency_med: 5553.2000
hopcount_avg: 2.3729
hopcount_med: 2
buffertime_avg: 9481.1923
buffertime_med: 9036.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/SprayAndWaitRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/SprayAndWaitRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/SprayAndWaitRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/SprayAndWaitRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/UpdatedPRoPHET_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 15012
relayed: 5851
aborted: 9160
dropped: 4748
removed: 481
delivered: 507
delivery_prob: 0.3487
response_prob: 0.0000
overhead_ratio: 10.5404
latency_avg: 6275.8505
latency_med: 5686.9000
hopcount_avg: 2.3984
hopcount_med: 2
buffertime_avg: 9276.7836
buffertime_med: 9017.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/UpdatedPRoPHET_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15348
relayed: 5993
aborted: 9354
dropped: 3798
removed: 604
delivered: 616
delivery_prob: 0.4237
response_prob: 0.0000
overhead_ratio: 8.7289
latency_avg: 7714.3317
latency_med: 7410.3000
hopcount_avg: 2.2987
hopcount_med: 2
buffertime_avg: 14361.7282
buffertime_med: 16086.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/UpdatedPRoPHET_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14609.3541
buffertime_med: 16448.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/UpdatedPRoPHET_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/12_02_12_ with 300 TTL/UpdatedPRoPHET_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/EpidemicRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 27554
relayed: 13971
aborted: 13581
dropped: 13389
removed: 0
delivered: 382
delivery_prob: 0.2627
response_prob: 0.0000
overhead_ratio: 35.5733
latency_avg: 8045.5649
latency_med: 7775.4000
hopcount_avg: 3.0576
hopcount_med: 3
buffertime_avg: 4467.9037
buffertime_med: 3773.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/EpidemicRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 27720
relayed: 14104
aborted: 13614
dropped: 13029
removed: 0
delivered: 447
delivery_prob: 0.3074
response_prob: 0.0000
overhead_ratio: 30.5526
latency_avg: 8685.0356
latency_med: 8474.4000
hopcount_avg: 2.6152
hopcount_med: 2
buffertime_avg: 5760.1974
buffertime_med: 5007.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/EpidemicRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/EpidemicRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 28139
relayed: 14436
aborted: 13701
dropped: 12739
removed: 0
delivered: 510
delivery_prob: 0.3508
response_prob: 0.0000
overhead_ratio: 27.3059
latency_avg: 9130.9235
latency_med: 9160.2000
hopcount_avg: 2.3510
hopcount_med: 2
buffertime_avg: 7227.0134
buffertime_med: 6421.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/EpidemicRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 28206
relayed: 14510
aborted: 13694
dropped: 12695
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 26.5856
latency_avg: 9337.9779
latency_med: 9591.0000
hopcount_avg: 2.4221
hopcount_med: 2
buffertime_avg: 7591.6504
buffertime_med: 6784.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/EpidemicRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 28180
relayed: 14491
aborted: 13687
dropped: 12570
removed: 0
delivered: 525
delivery_prob: 0.3611
response_prob: 0.0000
overhead_ratio: 26.6019
latency_avg: 9227.8829
latency_med: 9589.6000
hopcount_avg: 2.2667
hopcount_med: 2
buffertime_avg: 7788.6652
buffertime_med: 6996.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/EpidemicRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 28138
relayed: 14444
aborted: 13692
dropped: 12454
removed: 0
delivered: 537
delivery_prob: 0.3693
response_prob: 0.0000
overhead_ratio: 25.8976
latency_avg: 9427.9587
latency_med: 9589.9000
hopcount_avg: 2.2961
hopcount_med: 2
buffertime_avg: 7985.7781
buffertime_med: 7188.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/EpidemicRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 28178
relayed: 14524
aborted: 13652
dropped: 12465
removed: 0
delivered: 540
delivery_prob: 0.3714
response_prob: 0.0000
overhead_ratio: 25.8963
latency_avg: 9210.8506
latency_med: 9327.8000
hopcount_avg: 2.2796
hopcount_med: 2
buffertime_avg: 8066.8048
buffertime_med: 7248.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/EpidemicRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 28210
relayed: 14523
aborted: 13685
dropped: 12485
removed: 0
delivered: 539
delivery_prob: 0.3707
response_prob: 0.0000
overhead_ratio: 25.9443
latency_avg: 9268.0937
latency_med: 9341.6000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: 8094.6170
buffertime_med: 7296.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/EpidemicRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 26535
relayed: 13264
aborted: 13269
dropped: 13535
removed: 0
delivered: 246
delivery_prob: 0.1692
response_prob: 0.0000
overhead_ratio: 52.9187
latency_avg: 6603.6264
latency_med: 5467.1000
hopcount_avg: 3.6829
hopcount_med: 3
buffertime_avg: 2714.4539
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/ProphetRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 23780
relayed: 11191
aborted: 12587
dropped: 10635
removed: 0
delivered: 404
delivery_prob: 0.2779
response_prob: 0.0000
overhead_ratio: 26.7005
latency_avg: 7897.5322
latency_med: 7527.4000
hopcount_avg: 2.5718
hopcount_med: 2
buffertime_avg: 4925.5075
buffertime_med: 4015.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/ProphetRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 24139
relayed: 11458
aborted: 12679
dropped: 10317
removed: 0
delivered: 471
delivery_prob: 0.3239
response_prob: 0.0000
overhead_ratio: 23.3270
latency_avg: 8011.7870
latency_med: 7848.5000
hopcount_avg: 2.3355
hopcount_med: 2
buffertime_avg: 6300.1725
buffertime_med: 5456.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/ProphetRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 24232
relayed: 11594
aborted: 12636
dropped: 10141
removed: 0
delivered: 505
delivery_prob: 0.3473
response_prob: 0.0000
overhead_ratio: 21.9584
latency_avg: 8396.8784
latency_med: 8269.4000
hopcount_avg: 2.3149
hopcount_med: 2
buffertime_avg: 7145.8926
buffertime_med: 6351.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/ProphetRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 24153
relayed: 11502
aborted: 12649
dropped: 9867
removed: 0
delivered: 524
delivery_prob: 0.3604
response_prob: 0.0000
overhead_ratio: 20.9504
latency_avg: 8530.4450
latency_med: 8543.4000
hopcount_avg: 2.2824
hopcount_med: 2
buffertime_avg: 7712.9179
buffertime_med: 6962.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/ProphetRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 24135
relayed: 11483
aborted: 12650
dropped: 9773
removed: 0
delivered: 543
delivery_prob: 0.3735
response_prob: 0.0000
overhead_ratio: 20.1473
latency_avg: 8667.8331
latency_med: 8711.4000
hopcount_avg: 2.2799
hopcount_med: 2
buffertime_avg: 7965.4899
buffertime_med: 7223.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/ProphetRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 24133
relayed: 11495
aborted: 12636
dropped: 9714
removed: 0
delivered: 548
delivery_prob: 0.3769
response_prob: 0.0000
overhead_ratio: 19.9763
latency_avg: 8748.5757
latency_med: 8767.4000
hopcount_avg: 2.2555
hopcount_med: 2
buffertime_avg: 8084.1914
buffertime_med: 7304.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/ProphetRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 24117
relayed: 11483
aborted: 12632
dropped: 9661
removed: 0
delivered: 549
delivery_prob: 0.3776
response_prob: 0.0000
overhead_ratio: 19.9162
latency_avg: 8745.7694
latency_med: 8822.7000
hopcount_avg: 2.2732
hopcount_med: 2
buffertime_avg: 8177.7136
buffertime_med: 7401.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/ProphetRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 24087
relayed: 11443
aborted: 12642
dropped: 9693
removed: 0
delivered: 551
delivery_prob: 0.3790
response_prob: 0.0000
overhead_ratio: 19.7677
latency_avg: 8727.4045
latency_med: 8804.5000
hopcount_avg: 2.2795
hopcount_med: 2
buffertime_avg: 8158.1081
buffertime_med: 7345.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/ProphetRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 24113
relayed: 11476
aborted: 12635
dropped: 9683
removed: 0
delivered: 547
delivery_prob: 0.3762
response_prob: 0.0000
overhead_ratio: 19.9799
latency_avg: 8732.0876
latency_med: 8804.5000
hopcount_avg: 2.2706
hopcount_med: 2
buffertime_avg: 8190.6920
buffertime_med: 7387.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/ProphetRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 22388
relayed: 10332
aborted: 12054
dropped: 10544
removed: 0
delivered: 291
delivery_prob: 0.2001
response_prob: 0.0000
overhead_ratio: 34.5052
latency_avg: 6902.1320
latency_med: 6380.9000
hopcount_avg: 2.9656
hopcount_med: 3
buffertime_avg: 3168.0410
buffertime_med: 2075.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/SprayAndWaitRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14850
relayed: 5870
aborted: 8979
dropped: 5243
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 11.2292
latency_avg: 6017.5150
latency_med: 5553.2000
hopcount_avg: 2.3729
hopcount_med: 2
buffertime_avg: 9481.1923
buffertime_med: 9036.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/SprayAndWaitRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 15024
relayed: 5947
aborted: 9076
dropped: 4561
removed: 0
delivered: 567
delivery_prob: 0.3900
response_prob: 0.0000
overhead_ratio: 9.4885
latency_avg: 7015.8899
latency_med: 6511.9000
hopcount_avg: 2.3439
hopcount_med: 2
buffertime_avg: 13556.6443
buffertime_med: 13780.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/SprayAndWaitRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/SprayAndWaitRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 15140
relayed: 5973
aborted: 9166
dropped: 4167
removed: 0
delivered: 607
delivery_prob: 0.4175
response_prob: 0.0000
overhead_ratio: 8.8402
latency_avg: 7766.3885
latency_med: 7410.3000
hopcount_avg: 2.2834
hopcount_med: 2
buffertime_avg: 16125.6332
buffertime_med: 16819.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/SprayAndWaitRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/SprayAndWaitRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/SprayAndWaitRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/SprayAndWaitRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/SprayAndWaitRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/SprayAndWaitRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 14077
relayed: 5467
aborted: 8609
dropped: 5817
removed: 0
delivered: 297
delivery_prob: 0.2043
response_prob: 0.0000
overhead_ratio: 17.4074
latency_avg: 4322.6859
latency_med: 3589.2000
hopcount_avg: 2.3670
hopcount_med: 2
buffertime_avg: 4898.8142
buffertime_med: 4217.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/UpdatedPRoPHET_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14785
relayed: 5764
aborted: 9019
dropped: 4638
removed: 481
delivered: 495
delivery_prob: 0.3404
response_prob: 0.0000
overhead_ratio: 10.6444
latency_avg: 6374.2642
latency_med: 5822.6000
hopcount_avg: 2.2929
hopcount_med: 2
buffertime_avg: 9493.7517
buffertime_med: 9295.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/UpdatedPRoPHET_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 15252
relayed: 5949
aborted: 9301
dropped: 4007
removed: 617
delivered: 598
delivery_prob: 0.4113
response_prob: 0.0000
overhead_ratio: 8.9482
latency_avg: 7527.1634
latency_med: 7131.6000
hopcount_avg: 2.3127
hopcount_med: 2
buffertime_avg: 12809.1535
buffertime_med: 13679.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/UpdatedPRoPHET_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15344
relayed: 5982
aborted: 9361
dropped: 3762
removed: 635
delivered: 615
delivery_prob: 0.4230
response_prob: 0.0000
overhead_ratio: 8.7268
latency_avg: 7761.0111
latency_med: 7370.2000
hopcount_avg: 2.2683
hopcount_med: 2
buffertime_avg: 14223.8272
buffertime_med: 16095.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/UpdatedPRoPHET_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 15363
relayed: 6021
aborted: 9340
dropped: 3745
removed: 657
delivered: 636
delivery_prob: 0.4374
response_prob: 0.0000
overhead_ratio: 8.4670
latency_avg: 7857.4236
latency_med: 7494.7000
hopcount_avg: 2.3066
hopcount_med: 2
buffertime_avg: 14359.6997
buffertime_med: 16365.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/UpdatedPRoPHET_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15415
relayed: 6025
aborted: 9388
dropped: 3756
removed: 648
delivered: 618
delivery_prob: 0.4250
response_prob: 0.0000
overhead_ratio: 8.7492
latency_avg: 7873.1167
latency_med: 7473.0000
hopcount_avg: 2.2621
hopcount_med: 2
buffertime_avg: 14404.5743
buffertime_med: 16361.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/UpdatedPRoPHET_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 15358
relayed: 6023
aborted: 9333
dropped: 3749
removed: 646
delivered: 637
delivery_prob: 0.4381
response_prob: 0.0000
overhead_ratio: 8.4553
latency_avg: 7937.4380
latency_med: 7559.7000
hopcount_avg: 2.2873
hopcount_med: 2
buffertime_avg: 14435.2767
buffertime_med: 16359.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/UpdatedPRoPHET_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15408
relayed: 6035
aborted: 9371
dropped: 3753
removed: 661
delivered: 625
delivery_prob: 0.4298
response_prob: 0.0000
overhead_ratio: 8.6560
latency_avg: 7883.2987
latency_med: 7494.7000
hopcount_avg: 2.2608
hopcount_med: 2
buffertime_avg: 14372.4111
buffertime_med: 16365.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/UpdatedPRoPHET_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 15403
relayed: 6020
aborted: 9381
dropped: 3753
removed: 652
delivered: 623
delivery_prob: 0.4285
response_prob: 0.0000
overhead_ratio: 8.6629
latency_avg: 7839.9427
latency_med: 7414.2000
hopcount_avg: 2.2600
hopcount_med: 2
buffertime_avg: 14382.2518
buffertime_med: 16376.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/UpdatedPRoPHET_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15404
relayed: 6053
aborted: 9349
dropped: 3757
removed: 668
delivered: 630
delivery_prob: 0.4333
response_prob: 0.0000
overhead_ratio: 8.6079
latency_avg: 7834.2948
latency_med: 7453.8000
hopcount_avg: 2.2762
hopcount_med: 2
buffertime_avg: 14340.7304
buffertime_med: 16355.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 With 5 interval Same Buffersize/UpdatedPRoPHET_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 13562
relayed: 5233
aborted: 8328
dropped: 5307
removed: 253
delivered: 305
delivery_prob: 0.2098
response_prob: 0.0000
overhead_ratio: 16.1574
latency_avg: 4740.3885
latency_med: 4036.7000
hopcount_avg: 2.2721
hopcount_med: 2
buffertime_avg: 5124.5581
buffertime_med: 4417.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/EpidemicRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 27554
relayed: 13971
aborted: 13581
dropped: 13389
removed: 0
delivered: 382
delivery_prob: 0.2627
response_prob: 0.0000
overhead_ratio: 35.5733
latency_avg: 8045.5649
latency_med: 7775.4000
hopcount_avg: 3.0576
hopcount_med: 3
buffertime_avg: 4467.9037
buffertime_med: 3773.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/EpidemicRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 27720
relayed: 14104
aborted: 13614
dropped: 13029
removed: 0
delivered: 447
delivery_prob: 0.3074
response_prob: 0.0000
overhead_ratio: 30.5526
latency_avg: 8685.0356
latency_med: 8474.4000
hopcount_avg: 2.6152
hopcount_med: 2
buffertime_avg: 5760.1974
buffertime_med: 5007.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/EpidemicRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/EpidemicRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 28139
relayed: 14436
aborted: 13701
dropped: 12739
removed: 0
delivered: 510
delivery_prob: 0.3508
response_prob: 0.0000
overhead_ratio: 27.3059
latency_avg: 9130.9235
latency_med: 9160.2000
hopcount_avg: 2.3510
hopcount_med: 2
buffertime_avg: 7227.0134
buffertime_med: 6421.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/EpidemicRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 28206
relayed: 14510
aborted: 13694
dropped: 12695
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 26.5856
latency_avg: 9337.9779
latency_med: 9591.0000
hopcount_avg: 2.4221
hopcount_med: 2
buffertime_avg: 7591.6504
buffertime_med: 6784.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/EpidemicRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 28180
relayed: 14491
aborted: 13687
dropped: 12570
removed: 0
delivered: 525
delivery_prob: 0.3611
response_prob: 0.0000
overhead_ratio: 26.6019
latency_avg: 9227.8829
latency_med: 9589.6000
hopcount_avg: 2.2667
hopcount_med: 2
buffertime_avg: 7788.6652
buffertime_med: 6996.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/EpidemicRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 28138
relayed: 14444
aborted: 13692
dropped: 12454
removed: 0
delivered: 537
delivery_prob: 0.3693
response_prob: 0.0000
overhead_ratio: 25.8976
latency_avg: 9427.9587
latency_med: 9589.9000
hopcount_avg: 2.2961
hopcount_med: 2
buffertime_avg: 7985.7781
buffertime_med: 7188.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/EpidemicRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 28178
relayed: 14524
aborted: 13652
dropped: 12465
removed: 0
delivered: 540
delivery_prob: 0.3714
response_prob: 0.0000
overhead_ratio: 25.8963
latency_avg: 9210.8506
latency_med: 9327.8000
hopcount_avg: 2.2796
hopcount_med: 2
buffertime_avg: 8066.8048
buffertime_med: 7248.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/EpidemicRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 28210
relayed: 14523
aborted: 13685
dropped: 12485
removed: 0
delivered: 539
delivery_prob: 0.3707
response_prob: 0.0000
overhead_ratio: 25.9443
latency_avg: 9268.0937
latency_med: 9341.6000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: 8094.6170
buffertime_med: 7296.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/EpidemicRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 26535
relayed: 13264
aborted: 13269
dropped: 13535
removed: 0
delivered: 246
delivery_prob: 0.1692
response_prob: 0.0000
overhead_ratio: 52.9187
latency_avg: 6603.6264
latency_med: 5467.1000
hopcount_avg: 3.6829
hopcount_med: 3
buffertime_avg: 2714.4539
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/ProphetRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 23780
relayed: 11191
aborted: 12587
dropped: 10635
removed: 0
delivered: 404
delivery_prob: 0.2779
response_prob: 0.0000
overhead_ratio: 26.7005
latency_avg: 7897.5322
latency_med: 7527.4000
hopcount_avg: 2.5718
hopcount_med: 2
buffertime_avg: 4925.5075
buffertime_med: 4015.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/ProphetRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 24139
relayed: 11458
aborted: 12679
dropped: 10317
removed: 0
delivered: 471
delivery_prob: 0.3239
response_prob: 0.0000
overhead_ratio: 23.3270
latency_avg: 8011.7870
latency_med: 7848.5000
hopcount_avg: 2.3355
hopcount_med: 2
buffertime_avg: 6300.1725
buffertime_med: 5456.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/ProphetRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 24232
relayed: 11594
aborted: 12636
dropped: 10141
removed: 0
delivered: 505
delivery_prob: 0.3473
response_prob: 0.0000
overhead_ratio: 21.9584
latency_avg: 8396.8784
latency_med: 8269.4000
hopcount_avg: 2.3149
hopcount_med: 2
buffertime_avg: 7145.8926
buffertime_med: 6351.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/ProphetRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 24153
relayed: 11502
aborted: 12649
dropped: 9867
removed: 0
delivered: 524
delivery_prob: 0.3604
response_prob: 0.0000
overhead_ratio: 20.9504
latency_avg: 8530.4450
latency_med: 8543.4000
hopcount_avg: 2.2824
hopcount_med: 2
buffertime_avg: 7712.9179
buffertime_med: 6962.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/ProphetRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 24135
relayed: 11483
aborted: 12650
dropped: 9773
removed: 0
delivered: 543
delivery_prob: 0.3735
response_prob: 0.0000
overhead_ratio: 20.1473
latency_avg: 8667.8331
latency_med: 8711.4000
hopcount_avg: 2.2799
hopcount_med: 2
buffertime_avg: 7965.4899
buffertime_med: 7223.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/ProphetRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 24133
relayed: 11495
aborted: 12636
dropped: 9714
removed: 0
delivered: 548
delivery_prob: 0.3769
response_prob: 0.0000
overhead_ratio: 19.9763
latency_avg: 8748.5757
latency_med: 8767.4000
hopcount_avg: 2.2555
hopcount_med: 2
buffertime_avg: 8084.1914
buffertime_med: 7304.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/ProphetRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 24117
relayed: 11483
aborted: 12632
dropped: 9661
removed: 0
delivered: 549
delivery_prob: 0.3776
response_prob: 0.0000
overhead_ratio: 19.9162
latency_avg: 8745.7694
latency_med: 8822.7000
hopcount_avg: 2.2732
hopcount_med: 2
buffertime_avg: 8177.7136
buffertime_med: 7401.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/ProphetRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 24087
relayed: 11443
aborted: 12642
dropped: 9693
removed: 0
delivered: 551
delivery_prob: 0.3790
response_prob: 0.0000
overhead_ratio: 19.7677
latency_avg: 8727.4045
latency_med: 8804.5000
hopcount_avg: 2.2795
hopcount_med: 2
buffertime_avg: 8158.1081
buffertime_med: 7345.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/ProphetRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 24113
relayed: 11476
aborted: 12635
dropped: 9683
removed: 0
delivered: 547
delivery_prob: 0.3762
response_prob: 0.0000
overhead_ratio: 19.9799
latency_avg: 8732.0876
latency_med: 8804.5000
hopcount_avg: 2.2706
hopcount_med: 2
buffertime_avg: 8190.6920
buffertime_med: 7387.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/ProphetRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 22388
relayed: 10332
aborted: 12054
dropped: 10544
removed: 0
delivered: 291
delivery_prob: 0.2001
response_prob: 0.0000
overhead_ratio: 34.5052
latency_avg: 6902.1320
latency_med: 6380.9000
hopcount_avg: 2.9656
hopcount_med: 3
buffertime_avg: 3168.0410
buffertime_med: 2075.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/SprayAndWaitRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14850
relayed: 5870
aborted: 8979
dropped: 5243
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 11.2292
latency_avg: 6017.5150
latency_med: 5553.2000
hopcount_avg: 2.3729
hopcount_med: 2
buffertime_avg: 9481.1923
buffertime_med: 9036.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/SprayAndWaitRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 15024
relayed: 5947
aborted: 9076
dropped: 4561
removed: 0
delivered: 567
delivery_prob: 0.3900
response_prob: 0.0000
overhead_ratio: 9.4885
latency_avg: 7015.8899
latency_med: 6511.9000
hopcount_avg: 2.3439
hopcount_med: 2
buffertime_avg: 13556.6443
buffertime_med: 13780.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/SprayAndWaitRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/SprayAndWaitRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 15140
relayed: 5973
aborted: 9166
dropped: 4167
removed: 0
delivered: 607
delivery_prob: 0.4175
response_prob: 0.0000
overhead_ratio: 8.8402
latency_avg: 7766.3885
latency_med: 7410.3000
hopcount_avg: 2.2834
hopcount_med: 2
buffertime_avg: 16125.6332
buffertime_med: 16819.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/SprayAndWaitRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/SprayAndWaitRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/SprayAndWaitRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/SprayAndWaitRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/SprayAndWaitRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/SprayAndWaitRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 14077
relayed: 5467
aborted: 8609
dropped: 5817
removed: 0
delivered: 297
delivery_prob: 0.2043
response_prob: 0.0000
overhead_ratio: 17.4074
latency_avg: 4322.6859
latency_med: 3589.2000
hopcount_avg: 2.3670
hopcount_med: 2
buffertime_avg: 4898.8142
buffertime_med: 4217.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/UpdatedPRoPHET_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14872
relayed: 5779
aborted: 9092
dropped: 4648
removed: 485
delivered: 498
delivery_prob: 0.3425
response_prob: 0.0000
overhead_ratio: 10.6044
latency_avg: 6430.0108
latency_med: 5790.8000
hopcount_avg: 2.2992
hopcount_med: 2
buffertime_avg: 9473.1576
buffertime_med: 9176.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/UpdatedPRoPHET_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 15148
relayed: 5883
aborted: 9263
dropped: 4001
removed: 565
delivered: 581
delivery_prob: 0.3996
response_prob: 0.0000
overhead_ratio: 9.1256
latency_avg: 7478.7771
latency_med: 7202.5000
hopcount_avg: 2.2737
hopcount_med: 2
buffertime_avg: 12955.7207
buffertime_med: 13904.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/UpdatedPRoPHET_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15382
relayed: 5968
aborted: 9412
dropped: 3761
removed: 643
delivered: 625
delivery_prob: 0.4298
response_prob: 0.0000
overhead_ratio: 8.5488
latency_avg: 7841.0125
latency_med: 7317.3000
hopcount_avg: 2.2768
hopcount_med: 2
buffertime_avg: 14167.6951
buffertime_med: 16129.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/UpdatedPRoPHET_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 15533
relayed: 6007
aborted: 9524
dropped: 3746
removed: 649
delivered: 623
delivery_prob: 0.4285
response_prob: 0.0000
overhead_ratio: 8.6421
latency_avg: 7862.2721
latency_med: 7202.5000
hopcount_avg: 2.2681
hopcount_med: 2
buffertime_avg: 14301.6276
buffertime_med: 16344.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/UpdatedPRoPHET_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15494
relayed: 6022
aborted: 9470
dropped: 3738
removed: 656
delivered: 627
delivery_prob: 0.4312
response_prob: 0.0000
overhead_ratio: 8.6045
latency_avg: 7880.3514
latency_med: 7357.8000
hopcount_avg: 2.2903
hopcount_med: 2
buffertime_avg: 14341.0453
buffertime_med: 16381.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/UpdatedPRoPHET_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 15527
relayed: 6032
aborted: 9493
dropped: 3740
removed: 668
delivered: 629
delivery_prob: 0.4326
response_prob: 0.0000
overhead_ratio: 8.5898
latency_avg: 7935.3499
latency_med: 7502.3000
hopcount_avg: 2.2846
hopcount_med: 2
buffertime_avg: 14311.7513
buffertime_med: 16366.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/UpdatedPRoPHET_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15538
relayed: 6031
aborted: 9505
dropped: 3742
removed: 666
delivered: 622
delivery_prob: 0.4278
response_prob: 0.0000
overhead_ratio: 8.6961
latency_avg: 7960.9035
latency_med: 7527.4000
hopcount_avg: 2.2605
hopcount_med: 2
buffertime_avg: 14300.9471
buffertime_med: 16366.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/UpdatedPRoPHET_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 15501
relayed: 6025
aborted: 9474
dropped: 3743
removed: 660
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.7021
latency_avg: 7902.3995
latency_med: 7397.6000
hopcount_avg: 2.2641
hopcount_med: 2
buffertime_avg: 14320.0287
buffertime_med: 16379.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/UpdatedPRoPHET_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15508
relayed: 6031
aborted: 9475
dropped: 3742
removed: 661
delivered: 626
delivery_prob: 0.4305
response_prob: 0.0000
overhead_ratio: 8.6342
latency_avg: 7918.3746
latency_med: 7508.1000
hopcount_avg: 2.2812
hopcount_med: 2
buffertime_avg: 14320.1413
buffertime_med: 16379.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/5-50 with 5 Interval/UpdatedPRoPHET_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 13623
relayed: 5215
aborted: 8406
dropped: 5249
removed: 273
delivered: 315
delivery_prob: 0.2166
response_prob: 0.0000
overhead_ratio: 15.5556
latency_avg: 4661.3641
latency_med: 4083.9000
hopcount_avg: 2.2984
hopcount_med: 2
buffertime_avg: 5151.1080
buffertime_med: 4489.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/EpidemicRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 27554
relayed: 13971
aborted: 13581
dropped: 13389
removed: 0
delivered: 382
delivery_prob: 0.2627
response_prob: 0.0000
overhead_ratio: 35.5733
latency_avg: 8045.5649
latency_med: 7775.4000
hopcount_avg: 3.0576
hopcount_med: 3
buffertime_avg: 4467.9037
buffertime_med: 3773.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/EpidemicRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 12612
relayed: 5617
aborted: 6993
dropped: 6655
removed: 0
delivered: 99
delivery_prob: 0.0681
response_prob: 0.0000
overhead_ratio: 55.7374
latency_avg: 5627.0263
latency_med: 4934.3000
hopcount_avg: 3.6566
hopcount_med: 3
buffertime_avg: 1567.4957
buffertime_med: 376.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/EpidemicRouter_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 21517
relayed: 10322
aborted: 11193
dropped: 11160
removed: 0
delivered: 144
delivery_prob: 0.0990
response_prob: 0.0000
overhead_ratio: 70.6806
latency_avg: 5763.2208
latency_med: 5250.0000
hopcount_avg: 4.6389
hopcount_med: 3
buffertime_avg: 1653.6014
buffertime_med: 785.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/EpidemicRouter_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 24502
relayed: 12114
aborted: 12386
dropped: 12706
removed: 0
delivered: 186
delivery_prob: 0.1279
response_prob: 0.0000
overhead_ratio: 64.1290
latency_avg: 6168.8151
latency_med: 4934.3000
hopcount_avg: 4.0968
hopcount_med: 3
buffertime_avg: 1977.8693
buffertime_med: 1179.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/EpidemicRouter_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 25842
relayed: 12886
aborted: 12954
dropped: 13295
removed: 0
delivered: 223
delivery_prob: 0.1534
response_prob: 0.0000
overhead_ratio: 56.7848
latency_avg: 6276.9359
latency_med: 5123.2000
hopcount_avg: 3.7578
hopcount_med: 3
buffertime_avg: 2313.7275
buffertime_med: 1560.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/EpidemicRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 26535
relayed: 13264
aborted: 13269
dropped: 13535
removed: 0
delivered: 246
delivery_prob: 0.1692
response_prob: 0.0000
overhead_ratio: 52.9187
latency_avg: 6603.6264
latency_med: 5467.1000
hopcount_avg: 3.6829
hopcount_med: 3
buffertime_avg: 2714.4539
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/EpidemicRouter_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 26849
relayed: 13475
aborted: 13372
dropped: 13582
removed: 0
delivered: 273
delivery_prob: 0.1878
response_prob: 0.0000
overhead_ratio: 48.3590
latency_avg: 6709.8857
latency_med: 5732.1000
hopcount_avg: 3.4615
hopcount_med: 3
buffertime_avg: 3071.4812
buffertime_med: 2373.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/EpidemicRouter_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 27147
relayed: 13734
aborted: 13411
dropped: 13626
removed: 0
delivered: 303
delivery_prob: 0.2084
response_prob: 0.0000
overhead_ratio: 44.3267
latency_avg: 6933.3650
latency_med: 6313.6000
hopcount_avg: 3.3234
hopcount_med: 3
buffertime_avg: 3471.7720
buffertime_med: 2804.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/EpidemicRouter_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 27158
relayed: 13660
aborted: 13496
dropped: 13391
removed: 0
delivered: 325
delivery_prob: 0.2235
response_prob: 0.0000
overhead_ratio: 41.0308
latency_avg: 7382.2985
latency_med: 6746.9000
hopcount_avg: 3.0892
hopcount_med: 3
buffertime_avg: 3800.6658
buffertime_med: 3125.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/EpidemicRouter_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 27440
relayed: 13891
aborted: 13547
dropped: 13488
removed: 0
delivered: 352
delivery_prob: 0.2421
response_prob: 0.0000
overhead_ratio: 38.4631
latency_avg: 7942.5878
latency_med: 7600.4000
hopcount_avg: 3.2443
hopcount_med: 3
buffertime_avg: 4156.3813
buffertime_med: 3464.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/ProphetRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 23851
relayed: 11253
aborted: 12596
dropped: 10698
removed: 0
delivered: 400
delivery_prob: 0.2751
response_prob: 0.0000
overhead_ratio: 27.1325
latency_avg: 7807.7167
latency_med: 7471.0000
hopcount_avg: 2.6100
hopcount_med: 2
buffertime_avg: 4923.1655
buffertime_med: 4013.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/ProphetRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 10242
relayed: 4252
aborted: 5988
dropped: 5320
removed: 0
delivered: 103
delivery_prob: 0.0708
response_prob: 0.0000
overhead_ratio: 40.2816
latency_avg: 7248.8718
latency_med: 6936.8000
hopcount_avg: 2.7767
hopcount_med: 2
buffertime_avg: 1954.4796
buffertime_med: 417.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/ProphetRouter_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 16715
relayed: 7130
aborted: 9583
dropped: 7983
removed: 0
delivered: 166
delivery_prob: 0.1142
response_prob: 0.0000
overhead_ratio: 41.9518
latency_avg: 7192.2030
latency_med: 6480.4000
hopcount_avg: 3.0843
hopcount_med: 3
buffertime_avg: 2178.8644
buffertime_med: 819.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/ProphetRouter_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 19926
relayed: 8825
aborted: 11099
dropped: 9440
removed: 0
delivered: 216
delivery_prob: 0.1486
response_prob: 0.0000
overhead_ratio: 39.8565
latency_avg: 6953.1884
latency_med: 6421.3000
hopcount_avg: 3.0972
hopcount_med: 3
buffertime_avg: 2438.8749
buffertime_med: 1268.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/ProphetRouter_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 21517
relayed: 9731
aborted: 11784
dropped: 10144
removed: 0
delivered: 256
delivery_prob: 0.1761
response_prob: 0.0000
overhead_ratio: 37.0117
latency_avg: 7074.8758
latency_med: 6500.9000
hopcount_avg: 3.0391
hopcount_med: 3
buffertime_avg: 2814.9595
buffertime_med: 1678.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/ProphetRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 22429
relayed: 10334
aborted: 12093
dropped: 10575
removed: 0
delivered: 285
delivery_prob: 0.1960
response_prob: 0.0000
overhead_ratio: 35.2596
latency_avg: 6932.4642
latency_med: 6366.7000
hopcount_avg: 2.9509
hopcount_med: 3
buffertime_avg: 3173.4636
buffertime_med: 2084.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/ProphetRouter_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 22961
relayed: 10627
aborted: 12332
dropped: 10662
removed: 0
delivered: 310
delivery_prob: 0.2132
response_prob: 0.0000
overhead_ratio: 33.2806
latency_avg: 6888.8829
latency_med: 6251.9000
hopcount_avg: 2.7194
hopcount_med: 3
buffertime_avg: 3553.3532
buffertime_med: 2483.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/ProphetRouter_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 23260
relayed: 10812
aborted: 12446
dropped: 10695
removed: 0
delivered: 348
delivery_prob: 0.2393
response_prob: 0.0000
overhead_ratio: 30.0690
latency_avg: 7060.2023
latency_med: 6451.5000
hopcount_avg: 2.7184
hopcount_med: 3
buffertime_avg: 3925.2705
buffertime_med: 2893.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/ProphetRouter_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 23550
relayed: 11038
aborted: 12510
dropped: 10760
removed: 0
delivered: 360
delivery_prob: 0.2476
response_prob: 0.0000
overhead_ratio: 29.6611
latency_avg: 7085.7872
latency_med: 6500.9000
hopcount_avg: 2.7000
hopcount_med: 2
buffertime_avg: 4270.2808
buffertime_med: 3311.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/ProphetRouter_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 23598
relayed: 11046
aborted: 12550
dropped: 10603
removed: 0
delivered: 395
delivery_prob: 0.2717
response_prob: 0.0000
overhead_ratio: 26.9646
latency_avg: 7485.2628
latency_med: 6927.6000
hopcount_avg: 2.6506
hopcount_med: 2
buffertime_avg: 4633.5806
buffertime_med: 3684.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/SprayAndWaitRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14850
relayed: 5870
aborted: 8979
dropped: 5243
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 11.2292
latency_avg: 6017.5150
latency_med: 5553.2000
hopcount_avg: 2.3729
hopcount_med: 2
buffertime_avg: 9481.1923
buffertime_med: 9036.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/SprayAndWaitRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 6541
relayed: 2427
aborted: 4113
dropped: 3639
removed: 0
delivered: 68
delivery_prob: 0.0468
response_prob: 0.0000
overhead_ratio: 34.6912
latency_avg: 3949.0294
latency_med: 1360.8000
hopcount_avg: 1.8382
hopcount_med: 2
buffertime_avg: 1564.3699
buffertime_med: 675.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/SprayAndWaitRouter_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 10533
relayed: 3907
aborted: 6625
dropped: 4891
removed: 0
delivered: 135
delivery_prob: 0.0928
response_prob: 0.0000
overhead_ratio: 27.9407
latency_avg: 4069.8970
latency_med: 2090.1000
hopcount_avg: 2.2370
hopcount_med: 2
buffertime_avg: 2302.5336
buffertime_med: 1436.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/SprayAndWaitRouter_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 12331
relayed: 4754
aborted: 7576
dropped: 5514
removed: 0
delivered: 196
delivery_prob: 0.1348
response_prob: 0.0000
overhead_ratio: 23.2551
latency_avg: 3909.2148
latency_med: 2662.2000
hopcount_avg: 2.3776
hopcount_med: 2
buffertime_avg: 3157.2496
buffertime_med: 2346.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/SprayAndWaitRouter_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 13478
relayed: 5223
aborted: 8253
dropped: 5760
removed: 0
delivered: 256
delivery_prob: 0.1761
response_prob: 0.0000
overhead_ratio: 19.4023
latency_avg: 4071.1801
latency_med: 3003.6000
hopcount_avg: 2.3555
hopcount_med: 2
buffertime_avg: 4006.3528
buffertime_med: 3228.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/SprayAndWaitRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 14077
relayed: 5467
aborted: 8609
dropped: 5817
removed: 0
delivered: 297
delivery_prob: 0.2043
response_prob: 0.0000
overhead_ratio: 17.4074
latency_avg: 4322.6859
latency_med: 3589.2000
hopcount_avg: 2.3670
hopcount_med: 2
buffertime_avg: 4898.8142
buffertime_med: 4217.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/SprayAndWaitRouter_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 14295
relayed: 5620
aborted: 8674
dropped: 5767
removed: 0
delivered: 341
delivery_prob: 0.2345
response_prob: 0.0000
overhead_ratio: 15.4809
latency_avg: 4764.4478
latency_med: 4063.1000
hopcount_avg: 2.3930
hopcount_med: 2
buffertime_avg: 5816.6650
buffertime_med: 5204.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/SprayAndWaitRouter_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 14557
relayed: 5729
aborted: 8827
dropped: 5678
removed: 0
delivered: 374
delivery_prob: 0.2572
response_prob: 0.0000
overhead_ratio: 14.3182
latency_avg: 5042.2508
latency_med: 4336.5000
hopcount_avg: 2.3583
hopcount_med: 2
buffertime_avg: 6733.1323
buffertime_med: 6119.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/SprayAndWaitRouter_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 14664
relayed: 5782
aborted: 8881
dropped: 5525
removed: 0
delivered: 420
delivery_prob: 0.2889
response_prob: 0.0000
overhead_ratio: 12.7667
latency_avg: 5500.9840
latency_med: 5032.3000
hopcount_avg: 2.3524
hopcount_med: 2
buffertime_avg: 7641.9487
buffertime_med: 7114.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/SprayAndWaitRouter_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 14841
relayed: 5844
aborted: 8996
dropped: 5397
removed: 0
delivered: 458
delivery_prob: 0.3150
response_prob: 0.0000
overhead_ratio: 11.7598
latency_avg: 5661.6181
latency_med: 5224.4000
hopcount_avg: 2.3690
hopcount_med: 2
buffertime_avg: 8551.7856
buffertime_med: 8060.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/UpdatedPRoPHET_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 15012
relayed: 5851
aborted: 9160
dropped: 4748
removed: 481
delivered: 507
delivery_prob: 0.3487
response_prob: 0.0000
overhead_ratio: 10.5404
latency_avg: 6275.8505
latency_med: 5686.9000
hopcount_avg: 2.3984
hopcount_med: 2
buffertime_avg: 9276.7836
buffertime_med: 9017.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/UpdatedPRoPHET_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 6545
relayed: 2462
aborted: 4082
dropped: 3591
removed: 83
delivered: 72
delivery_prob: 0.0495
response_prob: 0.0000
overhead_ratio: 33.1944
latency_avg: 4264.6042
latency_med: 2235.0000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: 1542.6555
buffertime_med: 651.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/UpdatedPRoPHET_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 10406
relayed: 3845
aborted: 6560
dropped: 4747
removed: 112
delivered: 135
delivery_prob: 0.0928
response_prob: 0.0000
overhead_ratio: 27.4815
latency_avg: 4249.9904
latency_med: 2496.8000
hopcount_avg: 2.2222
hopcount_med: 2
buffertime_avg: 2279.3894
buffertime_med: 1433.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/UpdatedPRoPHET_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 12441
relayed: 4683
aborted: 7757
dropped: 5286
removed: 166
delivered: 203
delivery_prob: 0.1396
response_prob: 0.0000
overhead_ratio: 22.0690
latency_avg: 3994.2660
latency_med: 2927.4000
hopcount_avg: 2.3103
hopcount_med: 2
buffertime_avg: 3191.2012
buffertime_med: 2328.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/UpdatedPRoPHET_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 13475
relayed: 5133
aborted: 8340
dropped: 5453
removed: 224
delivered: 270
delivery_prob: 0.1857
response_prob: 0.0000
overhead_ratio: 18.0111
latency_avg: 4369.1689
latency_med: 3714.1000
hopcount_avg: 2.3963
hopcount_med: 2
buffertime_avg: 4031.3719
buffertime_med: 3221.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/UpdatedPRoPHET_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 14042
relayed: 5385
aborted: 8656
dropped: 5477
removed: 256
delivered: 305
delivery_prob: 0.2098
response_prob: 0.0000
overhead_ratio: 16.6557
latency_avg: 4515.0079
latency_med: 3887.6000
hopcount_avg: 2.3967
hopcount_med: 2
buffertime_avg: 4937.6376
buffertime_med: 4238.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/UpdatedPRoPHET_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 14445
relayed: 5570
aborted: 8874
dropped: 5396
removed: 314
delivered: 360
delivery_prob: 0.2476
response_prob: 0.0000
overhead_ratio: 14.4722
latency_avg: 4916.3267
latency_med: 4502.6000
hopcount_avg: 2.3111
hopcount_med: 2
buffertime_avg: 5784.6938
buffertime_med: 5182.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/UpdatedPRoPHET_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 14665
relayed: 5678
aborted: 8986
dropped: 5259
removed: 354
delivered: 397
delivery_prob: 0.2730
response_prob: 0.0000
overhead_ratio: 13.3023
latency_avg: 5320.9917
latency_med: 4848.8000
hopcount_avg: 2.3350
hopcount_med: 2
buffertime_avg: 6675.2957
buffertime_med: 6060.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/UpdatedPRoPHET_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 14744
relayed: 5747
aborted: 8996
dropped: 5101
removed: 393
delivered: 428
delivery_prob: 0.2944
response_prob: 0.0000
overhead_ratio: 12.4276
latency_avg: 5507.7362
latency_med: 5055.5000
hopcount_avg: 2.3411
hopcount_med: 2
buffertime_avg: 7543.9572
buffertime_med: 7047.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12 _ 1 to 10/UpdatedPRoPHET_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 15034
relayed: 5906
aborted: 9127
dropped: 4928
removed: 525
delivered: 470
delivery_prob: 0.3232
response_prob: 0.0000
overhead_ratio: 11.5660
latency_avg: 5898.3026
latency_med: 5447.6000
hopcount_avg: 2.3915
hopcount_med: 2
buffertime_avg: 8275.7092
buffertime_med: 7922.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_100M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_100M
sim_time: 43000.1000
created: 1454
started: 28217
relayed: 14529
aborted: 13686
dropped: 12597
removed: 0
delivered: 533
delivery_prob: 0.3666
response_prob: 0.0000
overhead_ratio: 26.2589
latency_avg: 9264.5842
latency_med: 9201.8000
hopcount_avg: 2.2983
hopcount_med: 2
buffertime_avg: 8144.9435
buffertime_med: 7334.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 27554
relayed: 13971
aborted: 13581
dropped: 13389
removed: 0
delivered: 382
delivery_prob: 0.2627
response_prob: 0.0000
overhead_ratio: 35.5733
latency_avg: 8045.5649
latency_med: 7775.4000
hopcount_avg: 3.0576
hopcount_med: 3
buffertime_avg: 4467.9037
buffertime_med: 3773.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 27720
relayed: 14104
aborted: 13614
dropped: 13029
removed: 0
delivered: 447
delivery_prob: 0.3074
response_prob: 0.0000
overhead_ratio: 30.5526
latency_avg: 8685.0356
latency_med: 8474.4000
hopcount_avg: 2.6152
hopcount_med: 2
buffertime_avg: 5760.1974
buffertime_med: 5007.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 12612
relayed: 5617
aborted: 6993
dropped: 6655
removed: 0
delivered: 99
delivery_prob: 0.0681
response_prob: 0.0000
overhead_ratio: 55.7374
latency_avg: 5627.0263
latency_med: 4934.3000
hopcount_avg: 3.6566
hopcount_med: 3
buffertime_avg: 1567.4957
buffertime_med: 376.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 28139
relayed: 14436
aborted: 13701
dropped: 12739
removed: 0
delivered: 510
delivery_prob: 0.3508
response_prob: 0.0000
overhead_ratio: 27.3059
latency_avg: 9130.9235
latency_med: 9160.2000
hopcount_avg: 2.3510
hopcount_med: 2
buffertime_avg: 7227.0134
buffertime_med: 6421.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 21517
relayed: 10322
aborted: 11193
dropped: 11160
removed: 0
delivered: 144
delivery_prob: 0.0990
response_prob: 0.0000
overhead_ratio: 70.6806
latency_avg: 5763.2208
latency_med: 5250.0000
hopcount_avg: 4.6389
hopcount_med: 3
buffertime_avg: 1653.6014
buffertime_med: 785.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 28206
relayed: 14510
aborted: 13694
dropped: 12695
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 26.5856
latency_avg: 9337.9779
latency_med: 9591.0000
hopcount_avg: 2.4221
hopcount_med: 2
buffertime_avg: 7591.6504
buffertime_med: 6784.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 28180
relayed: 14491
aborted: 13687
dropped: 12570
removed: 0
delivered: 525
delivery_prob: 0.3611
response_prob: 0.0000
overhead_ratio: 26.6019
latency_avg: 9227.8829
latency_med: 9589.6000
hopcount_avg: 2.2667
hopcount_med: 2
buffertime_avg: 7788.6652
buffertime_med: 6996.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 24502
relayed: 12114
aborted: 12386
dropped: 12706
removed: 0
delivered: 186
delivery_prob: 0.1279
response_prob: 0.0000
overhead_ratio: 64.1290
latency_avg: 6168.8151
latency_med: 4934.3000
hopcount_avg: 4.0968
hopcount_med: 3
buffertime_avg: 1977.8693
buffertime_med: 1179.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 28138
relayed: 14444
aborted: 13692
dropped: 12454
removed: 0
delivered: 537
delivery_prob: 0.3693
response_prob: 0.0000
overhead_ratio: 25.8976
latency_avg: 9427.9587
latency_med: 9589.9000
hopcount_avg: 2.2961
hopcount_med: 2
buffertime_avg: 7985.7781
buffertime_med: 7188.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 28178
relayed: 14524
aborted: 13652
dropped: 12465
removed: 0
delivered: 540
delivery_prob: 0.3714
response_prob: 0.0000
overhead_ratio: 25.8963
latency_avg: 9210.8506
latency_med: 9327.8000
hopcount_avg: 2.2796
hopcount_med: 2
buffertime_avg: 8066.8048
buffertime_med: 7248.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 25842
relayed: 12886
aborted: 12954
dropped: 13295
removed: 0
delivered: 223
delivery_prob: 0.1534
response_prob: 0.0000
overhead_ratio: 56.7848
latency_avg: 6276.9359
latency_med: 5123.2000
hopcount_avg: 3.7578
hopcount_med: 3
buffertime_avg: 2313.7275
buffertime_med: 1560.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 28210
relayed: 14523
aborted: 13685
dropped: 12485
removed: 0
delivered: 539
delivery_prob: 0.3707
response_prob: 0.0000
overhead_ratio: 25.9443
latency_avg: 9268.0937
latency_med: 9341.6000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: 8094.6170
buffertime_med: 7296.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_55M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_55M
sim_time: 43000.1000
created: 1454
started: 28179
relayed: 14478
aborted: 13699
dropped: 12529
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 26.5247
latency_avg: 9346.7371
latency_med: 9589.6000
hopcount_avg: 2.3327
hopcount_med: 2
buffertime_avg: 8094.3274
buffertime_med: 7215.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 26535
relayed: 13264
aborted: 13269
dropped: 13535
removed: 0
delivered: 246
delivery_prob: 0.1692
response_prob: 0.0000
overhead_ratio: 52.9187
latency_avg: 6603.6264
latency_med: 5467.1000
hopcount_avg: 3.6829
hopcount_med: 3
buffertime_avg: 2714.4539
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_60M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_60M
sim_time: 43000.1000
created: 1454
started: 28155
relayed: 14473
aborted: 13680
dropped: 12648
removed: 0
delivered: 536
delivery_prob: 0.3686
response_prob: 0.0000
overhead_ratio: 26.0019
latency_avg: 9390.2614
latency_med: 9538.9000
hopcount_avg: 2.3134
hopcount_med: 2
buffertime_avg: 8092.8690
buffertime_med: 7183.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_65M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_65M
sim_time: 43000.1000
created: 1454
started: 28139
relayed: 14469
aborted: 13668
dropped: 12493
removed: 0
delivered: 539
delivery_prob: 0.3707
response_prob: 0.0000
overhead_ratio: 25.8442
latency_avg: 9250.7033
latency_med: 9201.8000
hopcount_avg: 2.2894
hopcount_med: 2
buffertime_avg: 8102.5766
buffertime_med: 7302.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 26849
relayed: 13475
aborted: 13372
dropped: 13582
removed: 0
delivered: 273
delivery_prob: 0.1878
response_prob: 0.0000
overhead_ratio: 48.3590
latency_avg: 6709.8857
latency_med: 5732.1000
hopcount_avg: 3.4615
hopcount_med: 3
buffertime_avg: 3071.4812
buffertime_med: 2373.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_70M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_70M
sim_time: 43000.1000
created: 1454
started: 28101
relayed: 14428
aborted: 13671
dropped: 12547
removed: 0
delivered: 519
delivery_prob: 0.3569
response_prob: 0.0000
overhead_ratio: 26.7996
latency_avg: 9300.0010
latency_med: 9341.6000
hopcount_avg: 2.3353
hopcount_med: 2
buffertime_avg: 8094.1847
buffertime_med: 7264.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_75M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_75M
sim_time: 43000.1000
created: 1454
started: 28123
relayed: 14438
aborted: 13683
dropped: 12577
removed: 0
delivered: 522
delivery_prob: 0.3590
response_prob: 0.0000
overhead_ratio: 26.6590
latency_avg: 9302.1354
latency_med: 9389.0000
hopcount_avg: 2.3084
hopcount_med: 2
buffertime_avg: 8084.0993
buffertime_med: 7216.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 27147
relayed: 13734
aborted: 13411
dropped: 13626
removed: 0
delivered: 303
delivery_prob: 0.2084
response_prob: 0.0000
overhead_ratio: 44.3267
latency_avg: 6933.3650
latency_med: 6313.6000
hopcount_avg: 3.3234
hopcount_med: 3
buffertime_avg: 3471.7720
buffertime_med: 2804.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_80M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_80M
sim_time: 43000.1000
created: 1454
started: 28237
relayed: 14547
aborted: 13688
dropped: 12605
removed: 0
delivered: 531
delivery_prob: 0.3652
response_prob: 0.0000
overhead_ratio: 26.3955
latency_avg: 9166.6574
latency_med: 9317.9000
hopcount_avg: 2.2863
hopcount_med: 2
buffertime_avg: 8105.0731
buffertime_med: 7242.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 27158
relayed: 13660
aborted: 13496
dropped: 13391
removed: 0
delivered: 325
delivery_prob: 0.2235
response_prob: 0.0000
overhead_ratio: 41.0308
latency_avg: 7382.2985
latency_med: 6746.9000
hopcount_avg: 3.0892
hopcount_med: 3
buffertime_avg: 3800.6658
buffertime_med: 3125.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_90M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_90M
sim_time: 43000.1000
created: 1454
started: 28217
relayed: 14529
aborted: 13686
dropped: 12597
removed: 0
delivered: 533
delivery_prob: 0.3666
response_prob: 0.0000
overhead_ratio: 26.2589
latency_avg: 9264.5842
latency_med: 9201.8000
hopcount_avg: 2.2983
hopcount_med: 2
buffertime_avg: 8144.9435
buffertime_med: 7334.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/EpidemicRouter_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 27440
relayed: 13891
aborted: 13547
dropped: 13488
removed: 0
delivered: 352
delivery_prob: 0.2421
response_prob: 0.0000
overhead_ratio: 38.4631
latency_avg: 7942.5878
latency_med: 7600.4000
hopcount_avg: 3.2443
hopcount_med: 3
buffertime_avg: 4156.3813
buffertime_med: 3464.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_100M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_100M
sim_time: 43000.1000
created: 1454
started: 24084
relayed: 11436
aborted: 12646
dropped: 9681
removed: 0
delivered: 554
delivery_prob: 0.3810
response_prob: 0.0000
overhead_ratio: 19.6426
latency_avg: 8737.5018
latency_med: 8804.5000
hopcount_avg: 2.2671
hopcount_med: 2
buffertime_avg: 8206.1363
buffertime_med: 7427.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 23851
relayed: 11253
aborted: 12596
dropped: 10698
removed: 0
delivered: 400
delivery_prob: 0.2751
response_prob: 0.0000
overhead_ratio: 27.1325
latency_avg: 7807.7167
latency_med: 7471.0000
hopcount_avg: 2.6100
hopcount_med: 2
buffertime_avg: 4923.1655
buffertime_med: 4013.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 24139
relayed: 11458
aborted: 12679
dropped: 10317
removed: 0
delivered: 471
delivery_prob: 0.3239
response_prob: 0.0000
overhead_ratio: 23.3270
latency_avg: 8011.7870
latency_med: 7848.5000
hopcount_avg: 2.3355
hopcount_med: 2
buffertime_avg: 6300.1725
buffertime_med: 5456.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 10242
relayed: 4252
aborted: 5988
dropped: 5320
removed: 0
delivered: 103
delivery_prob: 0.0708
response_prob: 0.0000
overhead_ratio: 40.2816
latency_avg: 7248.8718
latency_med: 6936.8000
hopcount_avg: 2.7767
hopcount_med: 2
buffertime_avg: 1954.4796
buffertime_med: 417.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 24232
relayed: 11594
aborted: 12636
dropped: 10141
removed: 0
delivered: 505
delivery_prob: 0.3473
response_prob: 0.0000
overhead_ratio: 21.9584
latency_avg: 8396.8784
latency_med: 8269.4000
hopcount_avg: 2.3149
hopcount_med: 2
buffertime_avg: 7145.8926
buffertime_med: 6351.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 24153
relayed: 11502
aborted: 12649
dropped: 9867
removed: 0
delivered: 524
delivery_prob: 0.3604
response_prob: 0.0000
overhead_ratio: 20.9504
latency_avg: 8530.4450
latency_med: 8543.4000
hopcount_avg: 2.2824
hopcount_med: 2
buffertime_avg: 7712.9179
buffertime_med: 6962.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 16715
relayed: 7130
aborted: 9583
dropped: 7983
removed: 0
delivered: 166
delivery_prob: 0.1142
response_prob: 0.0000
overhead_ratio: 41.9518
latency_avg: 7192.2030
latency_med: 6480.4000
hopcount_avg: 3.0843
hopcount_med: 3
buffertime_avg: 2178.8644
buffertime_med: 819.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 24135
relayed: 11483
aborted: 12650
dropped: 9773
removed: 0
delivered: 543
delivery_prob: 0.3735
response_prob: 0.0000
overhead_ratio: 20.1473
latency_avg: 8667.8331
latency_med: 8711.4000
hopcount_avg: 2.2799
hopcount_med: 2
buffertime_avg: 7965.4899
buffertime_med: 7223.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 24109
relayed: 11458
aborted: 12649
dropped: 9720
removed: 0
delivered: 545
delivery_prob: 0.3748
response_prob: 0.0000
overhead_ratio: 20.0239
latency_avg: 8721.0701
latency_med: 8767.4000
hopcount_avg: 2.2624
hopcount_med: 2
buffertime_avg: 8097.7095
buffertime_med: 7324.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 19926
relayed: 8825
aborted: 11099
dropped: 9440
removed: 0
delivered: 216
delivery_prob: 0.1486
response_prob: 0.0000
overhead_ratio: 39.8565
latency_avg: 6953.1884
latency_med: 6421.3000
hopcount_avg: 3.0972
hopcount_med: 3
buffertime_avg: 2438.8749
buffertime_med: 1268.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 24103
relayed: 11457
aborted: 12644
dropped: 9702
removed: 0
delivered: 547
delivery_prob: 0.3762
response_prob: 0.0000
overhead_ratio: 19.9452
latency_avg: 8772.0499
latency_med: 8823.8000
hopcount_avg: 2.2815
hopcount_med: 2
buffertime_avg: 8166.6953
buffertime_med: 7373.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 24085
relayed: 11448
aborted: 12635
dropped: 9697
removed: 0
delivered: 551
delivery_prob: 0.3790
response_prob: 0.0000
overhead_ratio: 19.7768
latency_avg: 8765.3626
latency_med: 8822.7000
hopcount_avg: 2.2759
hopcount_med: 2
buffertime_avg: 8157.5668
buffertime_med: 7358.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 21517
relayed: 9731
aborted: 11784
dropped: 10144
removed: 0
delivered: 256
delivery_prob: 0.1761
response_prob: 0.0000
overhead_ratio: 37.0117
latency_avg: 7074.8758
latency_med: 6500.9000
hopcount_avg: 3.0391
hopcount_med: 3
buffertime_avg: 2814.9595
buffertime_med: 1678.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 24113
relayed: 11476
aborted: 12635
dropped: 9683
removed: 0
delivered: 547
delivery_prob: 0.3762
response_prob: 0.0000
overhead_ratio: 19.9799
latency_avg: 8732.0876
latency_med: 8804.5000
hopcount_avg: 2.2706
hopcount_med: 2
buffertime_avg: 8190.6920
buffertime_med: 7387.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_55M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_55M
sim_time: 43000.1000
created: 1454
started: 24089
relayed: 11451
aborted: 12636
dropped: 9716
removed: 0
delivered: 551
delivery_prob: 0.3790
response_prob: 0.0000
overhead_ratio: 19.7822
latency_avg: 8768.0662
latency_med: 8804.5000
hopcount_avg: 2.2759
hopcount_med: 2
buffertime_avg: 8165.9526
buffertime_med: 7357.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 22429
relayed: 10334
aborted: 12093
dropped: 10575
removed: 0
delivered: 285
delivery_prob: 0.1960
response_prob: 0.0000
overhead_ratio: 35.2596
latency_avg: 6932.4642
latency_med: 6366.7000
hopcount_avg: 2.9509
hopcount_med: 3
buffertime_avg: 3173.4636
buffertime_med: 2084.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_60M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_60M
sim_time: 43000.1000
created: 1454
started: 24084
relayed: 11436
aborted: 12646
dropped: 9681
removed: 0
delivered: 554
delivery_prob: 0.3810
response_prob: 0.0000
overhead_ratio: 19.6426
latency_avg: 8737.5018
latency_med: 8804.5000
hopcount_avg: 2.2671
hopcount_med: 2
buffertime_avg: 8206.1363
buffertime_med: 7427.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_65M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_65M
sim_time: 43000.1000
created: 1454
started: 24123
relayed: 11474
aborted: 12647
dropped: 9682
removed: 0
delivered: 548
delivery_prob: 0.3769
response_prob: 0.0000
overhead_ratio: 19.9380
latency_avg: 8700.2159
latency_med: 8711.4000
hopcount_avg: 2.2646
hopcount_med: 2
buffertime_avg: 8191.8241
buffertime_med: 7399.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 22961
relayed: 10627
aborted: 12332
dropped: 10662
removed: 0
delivered: 310
delivery_prob: 0.2132
response_prob: 0.0000
overhead_ratio: 33.2806
latency_avg: 6888.8829
latency_med: 6251.9000
hopcount_avg: 2.7194
hopcount_med: 3
buffertime_avg: 3553.3532
buffertime_med: 2483.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_70M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_70M
sim_time: 43000.1000
created: 1454
started: 24084
relayed: 11436
aborted: 12646
dropped: 9681
removed: 0
delivered: 554
delivery_prob: 0.3810
response_prob: 0.0000
overhead_ratio: 19.6426
latency_avg: 8737.5018
latency_med: 8804.5000
hopcount_avg: 2.2671
hopcount_med: 2
buffertime_avg: 8206.1363
buffertime_med: 7427.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_75M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_75M
sim_time: 43000.1000
created: 1454
started: 24132
relayed: 11480
aborted: 12650
dropped: 9683
removed: 0
delivered: 547
delivery_prob: 0.3762
response_prob: 0.0000
overhead_ratio: 19.9872
latency_avg: 8652.9336
latency_med: 8711.4000
hopcount_avg: 2.2742
hopcount_med: 2
buffertime_avg: 8196.4521
buffertime_med: 7402.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 23260
relayed: 10812
aborted: 12446
dropped: 10695
removed: 0
delivered: 348
delivery_prob: 0.2393
response_prob: 0.0000
overhead_ratio: 30.0690
latency_avg: 7060.2023
latency_med: 6451.5000
hopcount_avg: 2.7184
hopcount_med: 3
buffertime_avg: 3925.2705
buffertime_med: 2893.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_80M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_80M
sim_time: 43000.1000
created: 1454
started: 24084
relayed: 11436
aborted: 12646
dropped: 9681
removed: 0
delivered: 554
delivery_prob: 0.3810
response_prob: 0.0000
overhead_ratio: 19.6426
latency_avg: 8737.5018
latency_med: 8804.5000
hopcount_avg: 2.2671
hopcount_med: 2
buffertime_avg: 8206.1363
buffertime_med: 7427.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 23550
relayed: 11038
aborted: 12510
dropped: 10760
removed: 0
delivered: 360
delivery_prob: 0.2476
response_prob: 0.0000
overhead_ratio: 29.6611
latency_avg: 7085.7872
latency_med: 6500.9000
hopcount_avg: 2.7000
hopcount_med: 2
buffertime_avg: 4270.2808
buffertime_med: 3311.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_90M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_90M
sim_time: 43000.1000
created: 1454
started: 24084
relayed: 11436
aborted: 12646
dropped: 9681
removed: 0
delivered: 554
delivery_prob: 0.3810
response_prob: 0.0000
overhead_ratio: 19.6426
latency_avg: 8737.5018
latency_med: 8804.5000
hopcount_avg: 2.2671
hopcount_med: 2
buffertime_avg: 8206.1363
buffertime_med: 7427.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/ProphetRouter_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 23598
relayed: 11046
aborted: 12550
dropped: 10603
removed: 0
delivered: 395
delivery_prob: 0.2717
response_prob: 0.0000
overhead_ratio: 26.9646
latency_avg: 7485.2628
latency_med: 6927.6000
hopcount_avg: 2.6506
hopcount_med: 2
buffertime_avg: 4633.5806
buffertime_med: 3684.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_100M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_100M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14850
relayed: 5870
aborted: 8979
dropped: 5243
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 11.2292
latency_avg: 6017.5150
latency_med: 5553.2000
hopcount_avg: 2.3729
hopcount_med: 2
buffertime_avg: 9481.1923
buffertime_med: 9036.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 15024
relayed: 5947
aborted: 9076
dropped: 4561
removed: 0
delivered: 567
delivery_prob: 0.3900
response_prob: 0.0000
overhead_ratio: 9.4885
latency_avg: 7015.8899
latency_med: 6511.9000
hopcount_avg: 2.3439
hopcount_med: 2
buffertime_avg: 13556.6443
buffertime_med: 13780.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 6541
relayed: 2427
aborted: 4113
dropped: 3639
removed: 0
delivered: 68
delivery_prob: 0.0468
response_prob: 0.0000
overhead_ratio: 34.6912
latency_avg: 3949.0294
latency_med: 1360.8000
hopcount_avg: 1.8382
hopcount_med: 2
buffertime_avg: 1564.3699
buffertime_med: 675.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 15140
relayed: 5973
aborted: 9166
dropped: 4167
removed: 0
delivered: 607
delivery_prob: 0.4175
response_prob: 0.0000
overhead_ratio: 8.8402
latency_avg: 7766.3885
latency_med: 7410.3000
hopcount_avg: 2.2834
hopcount_med: 2
buffertime_avg: 16125.6332
buffertime_med: 16819.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 10533
relayed: 3907
aborted: 6625
dropped: 4891
removed: 0
delivered: 135
delivery_prob: 0.0928
response_prob: 0.0000
overhead_ratio: 27.9407
latency_avg: 4069.8970
latency_med: 2090.1000
hopcount_avg: 2.2370
hopcount_med: 2
buffertime_avg: 2302.5336
buffertime_med: 1436.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 12331
relayed: 4754
aborted: 7576
dropped: 5514
removed: 0
delivered: 196
delivery_prob: 0.1348
response_prob: 0.0000
overhead_ratio: 23.2551
latency_avg: 3909.2148
latency_med: 2662.2000
hopcount_avg: 2.3776
hopcount_med: 2
buffertime_avg: 3157.2496
buffertime_med: 2346.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 13478
relayed: 5223
aborted: 8253
dropped: 5760
removed: 0
delivered: 256
delivery_prob: 0.1761
response_prob: 0.0000
overhead_ratio: 19.4023
latency_avg: 4071.1801
latency_med: 3003.6000
hopcount_avg: 2.3555
hopcount_med: 2
buffertime_avg: 4006.3528
buffertime_med: 3228.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_55M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_55M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 14077
relayed: 5467
aborted: 8609
dropped: 5817
removed: 0
delivered: 297
delivery_prob: 0.2043
response_prob: 0.0000
overhead_ratio: 17.4074
latency_avg: 4322.6859
latency_med: 3589.2000
hopcount_avg: 2.3670
hopcount_med: 2
buffertime_avg: 4898.8142
buffertime_med: 4217.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_60M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_60M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_65M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_65M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 14295
relayed: 5620
aborted: 8674
dropped: 5767
removed: 0
delivered: 341
delivery_prob: 0.2345
response_prob: 0.0000
overhead_ratio: 15.4809
latency_avg: 4764.4478
latency_med: 4063.1000
hopcount_avg: 2.3930
hopcount_med: 2
buffertime_avg: 5816.6650
buffertime_med: 5204.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_70M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_70M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_75M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_75M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 14557
relayed: 5729
aborted: 8827
dropped: 5678
removed: 0
delivered: 374
delivery_prob: 0.2572
response_prob: 0.0000
overhead_ratio: 14.3182
latency_avg: 5042.2508
latency_med: 4336.5000
hopcount_avg: 2.3583
hopcount_med: 2
buffertime_avg: 6733.1323
buffertime_med: 6119.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_80M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_80M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 14664
relayed: 5782
aborted: 8881
dropped: 5525
removed: 0
delivered: 420
delivery_prob: 0.2889
response_prob: 0.0000
overhead_ratio: 12.7667
latency_avg: 5500.9840
latency_med: 5032.3000
hopcount_avg: 2.3524
hopcount_med: 2
buffertime_avg: 7641.9487
buffertime_med: 7114.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_90M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_90M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/SprayAndWaitRouter_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 14841
relayed: 5844
aborted: 8996
dropped: 5397
removed: 0
delivered: 458
delivery_prob: 0.3150
response_prob: 0.0000
overhead_ratio: 11.7598
latency_avg: 5661.6181
latency_med: 5224.4000
hopcount_avg: 2.3690
hopcount_med: 2
buffertime_avg: 8551.7856
buffertime_med: 8060.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_100M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_100M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 15012
relayed: 5851
aborted: 9160
dropped: 4748
removed: 481
delivered: 507
delivery_prob: 0.3487
response_prob: 0.0000
overhead_ratio: 10.5404
latency_avg: 6275.8505
latency_med: 5686.9000
hopcount_avg: 2.3984
hopcount_med: 2
buffertime_avg: 9276.7836
buffertime_med: 9017.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 15261
relayed: 5985
aborted: 9275
dropped: 4070
removed: 580
delivered: 601
delivery_prob: 0.4133
response_prob: 0.0000
overhead_ratio: 8.9584
latency_avg: 7369.6015
latency_med: 7036.5000
hopcount_avg: 2.3511
hopcount_med: 2
buffertime_avg: 12844.9614
buffertime_med: 13698.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 6545
relayed: 2462
aborted: 4082
dropped: 3591
removed: 83
delivered: 72
delivery_prob: 0.0495
response_prob: 0.0000
overhead_ratio: 33.1944
latency_avg: 4264.6042
latency_med: 2235.0000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: 1542.6555
buffertime_med: 651.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15348
relayed: 5993
aborted: 9354
dropped: 3798
removed: 604
delivered: 616
delivery_prob: 0.4237
response_prob: 0.0000
overhead_ratio: 8.7289
latency_avg: 7714.3317
latency_med: 7410.3000
hopcount_avg: 2.2987
hopcount_med: 2
buffertime_avg: 14361.7282
buffertime_med: 16086.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 15354
relayed: 5998
aborted: 9354
dropped: 3763
removed: 608
delivered: 619
delivery_prob: 0.4257
response_prob: 0.0000
overhead_ratio: 8.6898
latency_avg: 7758.3137
latency_med: 7420.2000
hopcount_avg: 2.2940
hopcount_med: 2
buffertime_avg: 14578.2448
buffertime_med: 16387.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_2M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_2M
sim_time: 43000.1000
created: 1454
started: 10406
relayed: 3845
aborted: 6560
dropped: 4747
removed: 112
delivered: 135
delivery_prob: 0.0928
response_prob: 0.0000
overhead_ratio: 27.4815
latency_avg: 4249.9904
latency_med: 2496.8000
hopcount_avg: 2.2222
hopcount_med: 2
buffertime_avg: 2279.3894
buffertime_med: 1433.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14609.3541
buffertime_med: 16448.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_3M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_3M
sim_time: 43000.1000
created: 1454
started: 12441
relayed: 4683
aborted: 7757
dropped: 5286
removed: 166
delivered: 203
delivery_prob: 0.1396
response_prob: 0.0000
overhead_ratio: 22.0690
latency_avg: 3994.2660
latency_med: 2927.4000
hopcount_avg: 2.3103
hopcount_med: 2
buffertime_avg: 3191.2012
buffertime_med: 2328.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_4M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_4M
sim_time: 43000.1000
created: 1454
started: 13475
relayed: 5133
aborted: 8340
dropped: 5453
removed: 224
delivered: 270
delivery_prob: 0.1857
response_prob: 0.0000
overhead_ratio: 18.0111
latency_avg: 4369.1689
latency_med: 3714.1000
hopcount_avg: 2.3963
hopcount_med: 2
buffertime_avg: 4031.3719
buffertime_med: 3221.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_55M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_55M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 14042
relayed: 5385
aborted: 8656
dropped: 5477
removed: 256
delivered: 305
delivery_prob: 0.2098
response_prob: 0.0000
overhead_ratio: 16.6557
latency_avg: 4515.0079
latency_med: 3887.6000
hopcount_avg: 2.3967
hopcount_med: 2
buffertime_avg: 4937.6376
buffertime_med: 4238.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_60M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_60M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_65M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_65M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_6M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_6M
sim_time: 43000.1000
created: 1454
started: 14445
relayed: 5570
aborted: 8874
dropped: 5396
removed: 314
delivered: 360
delivery_prob: 0.2476
response_prob: 0.0000
overhead_ratio: 14.4722
latency_avg: 4916.3267
latency_med: 4502.6000
hopcount_avg: 2.3111
hopcount_med: 2
buffertime_avg: 5784.6938
buffertime_med: 5182.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_70M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_70M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_75M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_75M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_7M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_7M
sim_time: 43000.1000
created: 1454
started: 14665
relayed: 5678
aborted: 8986
dropped: 5259
removed: 354
delivered: 397
delivery_prob: 0.2730
response_prob: 0.0000
overhead_ratio: 13.3023
latency_avg: 5320.9917
latency_med: 4848.8000
hopcount_avg: 2.3350
hopcount_med: 2
buffertime_avg: 6675.2957
buffertime_med: 6060.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_80M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_80M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_8M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_8M
sim_time: 43000.1000
created: 1454
started: 14744
relayed: 5747
aborted: 8996
dropped: 5101
removed: 393
delivered: 428
delivery_prob: 0.2944
response_prob: 0.0000
overhead_ratio: 12.4276
latency_avg: 5507.7362
latency_med: 5055.5000
hopcount_avg: 2.3411
hopcount_med: 2
buffertime_avg: 7543.9572
buffertime_med: 7047.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_90M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_90M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/6_02_12_Different Buffer _With _300_TTL/UpdatedPRoPHET_MapBasedMovement_9M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_9M
sim_time: 43000.1000
created: 1454
started: 15034
relayed: 5906
aborted: 9127
dropped: 4928
removed: 525
delivered: 470
delivery_prob: 0.3232
response_prob: 0.0000
overhead_ratio: 11.5660
latency_avg: 5898.3026
latency_med: 5447.6000
hopcount_avg: 2.3915
hopcount_med: 2
buffertime_avg: 8275.7092
buffertime_med: 7922.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/EpidemicRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 27554
relayed: 13971
aborted: 13581
dropped: 13389
removed: 0
delivered: 382
delivery_prob: 0.2627
response_prob: 0.0000
overhead_ratio: 35.5733
latency_avg: 8045.5649
latency_med: 7775.4000
hopcount_avg: 3.0576
hopcount_med: 3
buffertime_avg: 4467.9037
buffertime_med: 3773.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/EpidemicRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 27720
relayed: 14104
aborted: 13614
dropped: 13029
removed: 0
delivered: 447
delivery_prob: 0.3074
response_prob: 0.0000
overhead_ratio: 30.5526
latency_avg: 8685.0356
latency_med: 8474.4000
hopcount_avg: 2.6152
hopcount_med: 2
buffertime_avg: 5760.1974
buffertime_med: 5007.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/EpidemicRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 12612
relayed: 5617
aborted: 6993
dropped: 6655
removed: 0
delivered: 99
delivery_prob: 0.0681
response_prob: 0.0000
overhead_ratio: 55.7374
latency_avg: 5627.0263
latency_med: 4934.3000
hopcount_avg: 3.6566
hopcount_med: 3
buffertime_avg: 1567.4957
buffertime_med: 376.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/EpidemicRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/EpidemicRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 28139
relayed: 14436
aborted: 13701
dropped: 12739
removed: 0
delivered: 510
delivery_prob: 0.3508
response_prob: 0.0000
overhead_ratio: 27.3059
latency_avg: 9130.9235
latency_med: 9160.2000
hopcount_avg: 2.3510
hopcount_med: 2
buffertime_avg: 7227.0134
buffertime_med: 6421.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/EpidemicRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 28206
relayed: 14510
aborted: 13694
dropped: 12695
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 26.5856
latency_avg: 9337.9779
latency_med: 9591.0000
hopcount_avg: 2.4221
hopcount_med: 2
buffertime_avg: 7591.6504
buffertime_med: 6784.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/EpidemicRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 28180
relayed: 14491
aborted: 13687
dropped: 12570
removed: 0
delivered: 525
delivery_prob: 0.3611
response_prob: 0.0000
overhead_ratio: 26.6019
latency_avg: 9227.8829
latency_med: 9589.6000
hopcount_avg: 2.2667
hopcount_med: 2
buffertime_avg: 7788.6652
buffertime_med: 6996.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/EpidemicRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 28138
relayed: 14444
aborted: 13692
dropped: 12454
removed: 0
delivered: 537
delivery_prob: 0.3693
response_prob: 0.0000
overhead_ratio: 25.8976
latency_avg: 9427.9587
latency_med: 9589.9000
hopcount_avg: 2.2961
hopcount_med: 2
buffertime_avg: 7985.7781
buffertime_med: 7188.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/EpidemicRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 28178
relayed: 14524
aborted: 13652
dropped: 12465
removed: 0
delivered: 540
delivery_prob: 0.3714
response_prob: 0.0000
overhead_ratio: 25.8963
latency_avg: 9210.8506
latency_med: 9327.8000
hopcount_avg: 2.2796
hopcount_med: 2
buffertime_avg: 8066.8048
buffertime_med: 7248.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/EpidemicRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 28210
relayed: 14523
aborted: 13685
dropped: 12485
removed: 0
delivered: 539
delivery_prob: 0.3707
response_prob: 0.0000
overhead_ratio: 25.9443
latency_avg: 9268.0937
latency_med: 9341.6000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: 8094.6170
buffertime_med: 7296.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/EpidemicRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 26535
relayed: 13264
aborted: 13269
dropped: 13535
removed: 0
delivered: 246
delivery_prob: 0.1692
response_prob: 0.0000
overhead_ratio: 52.9187
latency_avg: 6603.6264
latency_med: 5467.1000
hopcount_avg: 3.6829
hopcount_med: 3
buffertime_avg: 2714.4539
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/EpidemicRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 27554
relayed: 13971
aborted: 13581
dropped: 13389
removed: 0
delivered: 382
delivery_prob: 0.2627
response_prob: 0.0000
overhead_ratio: 35.5733
latency_avg: 8045.5649
latency_med: 7775.4000
hopcount_avg: 3.0576
hopcount_med: 3
buffertime_avg: 4467.9037
buffertime_med: 3773.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/EpidemicRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 27720
relayed: 14104
aborted: 13614
dropped: 13029
removed: 0
delivered: 447
delivery_prob: 0.3074
response_prob: 0.0000
overhead_ratio: 30.5526
latency_avg: 8685.0356
latency_med: 8474.4000
hopcount_avg: 2.6152
hopcount_med: 2
buffertime_avg: 5760.1974
buffertime_med: 5007.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/EpidemicRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 12612
relayed: 5617
aborted: 6993
dropped: 6655
removed: 0
delivered: 99
delivery_prob: 0.0681
response_prob: 0.0000
overhead_ratio: 55.7374
latency_avg: 5627.0263
latency_med: 4934.3000
hopcount_avg: 3.6566
hopcount_med: 3
buffertime_avg: 1567.4957
buffertime_med: 376.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/EpidemicRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/EpidemicRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 28139
relayed: 14436
aborted: 13701
dropped: 12739
removed: 0
delivered: 510
delivery_prob: 0.3508
response_prob: 0.0000
overhead_ratio: 27.3059
latency_avg: 9130.9235
latency_med: 9160.2000
hopcount_avg: 2.3510
hopcount_med: 2
buffertime_avg: 7227.0134
buffertime_med: 6421.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/EpidemicRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 28206
relayed: 14510
aborted: 13694
dropped: 12695
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 26.5856
latency_avg: 9337.9779
latency_med: 9591.0000
hopcount_avg: 2.4221
hopcount_med: 2
buffertime_avg: 7591.6504
buffertime_med: 6784.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/EpidemicRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 28180
relayed: 14491
aborted: 13687
dropped: 12570
removed: 0
delivered: 525
delivery_prob: 0.3611
response_prob: 0.0000
overhead_ratio: 26.6019
latency_avg: 9227.8829
latency_med: 9589.6000
hopcount_avg: 2.2667
hopcount_med: 2
buffertime_avg: 7788.6652
buffertime_med: 6996.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/EpidemicRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 28138
relayed: 14444
aborted: 13692
dropped: 12454
removed: 0
delivered: 537
delivery_prob: 0.3693
response_prob: 0.0000
overhead_ratio: 25.8976
latency_avg: 9427.9587
latency_med: 9589.9000
hopcount_avg: 2.2961
hopcount_med: 2
buffertime_avg: 7985.7781
buffertime_med: 7188.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/EpidemicRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 28178
relayed: 14524
aborted: 13652
dropped: 12465
removed: 0
delivered: 540
delivery_prob: 0.3714
response_prob: 0.0000
overhead_ratio: 25.8963
latency_avg: 9210.8506
latency_med: 9327.8000
hopcount_avg: 2.2796
hopcount_med: 2
buffertime_avg: 8066.8048
buffertime_med: 7248.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/EpidemicRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 28210
relayed: 14523
aborted: 13685
dropped: 12485
removed: 0
delivered: 539
delivery_prob: 0.3707
response_prob: 0.0000
overhead_ratio: 25.9443
latency_avg: 9268.0937
latency_med: 9341.6000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: 8094.6170
buffertime_med: 7296.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/EpidemicRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 26535
relayed: 13264
aborted: 13269
dropped: 13535
removed: 0
delivered: 246
delivery_prob: 0.1692
response_prob: 0.0000
overhead_ratio: 52.9187
latency_avg: 6603.6264
latency_med: 5467.1000
hopcount_avg: 3.6829
hopcount_med: 3
buffertime_avg: 2714.4539
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/NDNCAR_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 15012
relayed: 5851
aborted: 9160
dropped: 4748
removed: 481
delivered: 507
delivery_prob: 0.3487
response_prob: 0.0000
overhead_ratio: 10.5404
latency_avg: 6275.8505
latency_med: 5686.9000
hopcount_avg: 2.3984
hopcount_med: 2
buffertime_avg: 9276.7836
buffertime_med: 9017.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/NDNCAR_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 15261
relayed: 5985
aborted: 9275
dropped: 4070
removed: 580
delivered: 601
delivery_prob: 0.4133
response_prob: 0.0000
overhead_ratio: 8.9584
latency_avg: 7369.6015
latency_med: 7036.5000
hopcount_avg: 2.3511
hopcount_med: 2
buffertime_avg: 12844.9614
buffertime_med: 13698.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/NDNCAR_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 6545
relayed: 2462
aborted: 4082
dropped: 3591
removed: 83
delivered: 72
delivery_prob: 0.0495
response_prob: 0.0000
overhead_ratio: 33.1944
latency_avg: 4264.6042
latency_med: 2235.0000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: 1542.6555
buffertime_med: 651.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/NDNCAR_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15348
relayed: 5993
aborted: 9354
dropped: 3798
removed: 604
delivered: 616
delivery_prob: 0.4237
response_prob: 0.0000
overhead_ratio: 8.7289
latency_avg: 7714.3317
latency_med: 7410.3000
hopcount_avg: 2.2987
hopcount_med: 2
buffertime_avg: 14361.7282
buffertime_med: 16086.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/NDNCAR_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 15354
relayed: 5998
aborted: 9354
dropped: 3763
removed: 608
delivered: 619
delivery_prob: 0.4257
response_prob: 0.0000
overhead_ratio: 8.6898
latency_avg: 7758.3137
latency_med: 7420.2000
hopcount_avg: 2.2940
hopcount_med: 2
buffertime_avg: 14578.2448
buffertime_med: 16387.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/NDNCAR_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14609.3541
buffertime_med: 16448.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/NDNCAR_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/NDNCAR_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/NDNCAR_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/NDNCAR_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/NDNCAR_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 13623
relayed: 5215
aborted: 8406
dropped: 5249
removed: 273
delivered: 315
delivery_prob: 0.2166
response_prob: 0.0000
overhead_ratio: 15.5556
latency_avg: 4661.3641
latency_med: 4083.9000
hopcount_avg: 2.2984
hopcount_med: 2
buffertime_avg: 5151.1080
buffertime_med: 4489.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/ProphetRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 23832
relayed: 11232
aborted: 12598
dropped: 10667
removed: 0
delivered: 399
delivery_prob: 0.2744
response_prob: 0.0000
overhead_ratio: 27.1504
latency_avg: 7843.0288
latency_med: 7473.0000
hopcount_avg: 2.5589
hopcount_med: 2
buffertime_avg: 4915.4531
buffertime_med: 3986.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/ProphetRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 24126
relayed: 11435
aborted: 12689
dropped: 10325
removed: 0
delivered: 469
delivery_prob: 0.3226
response_prob: 0.0000
overhead_ratio: 23.3817
latency_avg: 7992.9200
latency_med: 7775.4000
hopcount_avg: 2.3497
hopcount_med: 2
buffertime_avg: 6289.3842
buffertime_med: 5441.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/ProphetRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 10242
relayed: 4250
aborted: 5990
dropped: 5318
removed: 0
delivered: 103
delivery_prob: 0.0708
response_prob: 0.0000
overhead_ratio: 40.2621
latency_avg: 7248.8718
latency_med: 6936.8000
hopcount_avg: 2.7767
hopcount_med: 2
buffertime_avg: 1950.2186
buffertime_med: 417.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/ProphetRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 24179
relayed: 11527
aborted: 12650
dropped: 10099
removed: 0
delivered: 506
delivery_prob: 0.3480
response_prob: 0.0000
overhead_ratio: 21.7806
latency_avg: 8406.6166
latency_med: 8392.0000
hopcount_avg: 2.2964
hopcount_med: 2
buffertime_avg: 7164.8965
buffertime_med: 6398.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/ProphetRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 24200
relayed: 11546
aborted: 12652
dropped: 9890
removed: 0
delivered: 522
delivery_prob: 0.3590
response_prob: 0.0000
overhead_ratio: 21.1188
latency_avg: 8493.6885
latency_med: 8525.1000
hopcount_avg: 2.2682
hopcount_med: 2
buffertime_avg: 7709.0362
buffertime_med: 6969.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/ProphetRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 24135
relayed: 11485
aborted: 12648
dropped: 9804
removed: 0
delivered: 542
delivery_prob: 0.3728
response_prob: 0.0000
overhead_ratio: 20.1900
latency_avg: 8647.8705
latency_med: 8709.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 7960.9389
buffertime_med: 7184.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/ProphetRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 24104
relayed: 11467
aborted: 12635
dropped: 9683
removed: 0
delivered: 544
delivery_prob: 0.3741
response_prob: 0.0000
overhead_ratio: 20.0790
latency_avg: 8665.9175
latency_med: 8711.4000
hopcount_avg: 2.2647
hopcount_med: 2
buffertime_avg: 8119.9690
buffertime_med: 7345.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/ProphetRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 24109
relayed: 11469
aborted: 12638
dropped: 9695
removed: 0
delivered: 546
delivery_prob: 0.3755
response_prob: 0.0000
overhead_ratio: 20.0055
latency_avg: 8662.9315
latency_med: 8709.1000
hopcount_avg: 2.2802
hopcount_med: 2
buffertime_avg: 8155.0410
buffertime_med: 7346.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/ProphetRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 24128
relayed: 11482
aborted: 12644
dropped: 9735
removed: 0
delivered: 549
delivery_prob: 0.3776
response_prob: 0.0000
overhead_ratio: 19.9144
latency_avg: 8743.4991
latency_med: 8767.4000
hopcount_avg: 2.2678
hopcount_med: 2
buffertime_avg: 8150.7999
buffertime_med: 7348.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/ProphetRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 24091
relayed: 11449
aborted: 12640
dropped: 9684
removed: 0
delivered: 547
delivery_prob: 0.3762
response_prob: 0.0000
overhead_ratio: 19.9305
latency_avg: 8686.1027
latency_med: 8711.4000
hopcount_avg: 2.2706
hopcount_med: 2
buffertime_avg: 8186.9335
buffertime_med: 7381.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/ProphetRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 22452
relayed: 10356
aborted: 12094
dropped: 10578
removed: 0
delivered: 288
delivery_prob: 0.1981
response_prob: 0.0000
overhead_ratio: 34.9583
latency_avg: 6835.8837
latency_med: 6366.7000
hopcount_avg: 2.9236
hopcount_med: 3
buffertime_avg: 3173.3511
buffertime_med: 2086.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/SprayAndWaitRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14850
relayed: 5870
aborted: 8979
dropped: 5243
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 11.2292
latency_avg: 6017.5150
latency_med: 5553.2000
hopcount_avg: 2.3729
hopcount_med: 2
buffertime_avg: 9481.1923
buffertime_med: 9036.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/SprayAndWaitRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 15024
relayed: 5947
aborted: 9076
dropped: 4561
removed: 0
delivered: 567
delivery_prob: 0.3900
response_prob: 0.0000
overhead_ratio: 9.4885
latency_avg: 7015.8899
latency_med: 6511.9000
hopcount_avg: 2.3439
hopcount_med: 2
buffertime_avg: 13556.6443
buffertime_med: 13780.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/SprayAndWaitRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 6541
relayed: 2427
aborted: 4113
dropped: 3639
removed: 0
delivered: 68
delivery_prob: 0.0468
response_prob: 0.0000
overhead_ratio: 34.6912
latency_avg: 3949.0294
latency_med: 1360.8000
hopcount_avg: 1.8382
hopcount_med: 2
buffertime_avg: 1564.3699
buffertime_med: 675.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/SprayAndWaitRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/SprayAndWaitRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 15140
relayed: 5973
aborted: 9166
dropped: 4167
removed: 0
delivered: 607
delivery_prob: 0.4175
response_prob: 0.0000
overhead_ratio: 8.8402
latency_avg: 7766.3885
latency_med: 7410.3000
hopcount_avg: 2.2834
hopcount_med: 2
buffertime_avg: 16125.6332
buffertime_med: 16819.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/SprayAndWaitRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/SprayAndWaitRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/SprayAndWaitRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/SprayAndWaitRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/SprayAndWaitRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report/SprayAndWaitRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 14077
relayed: 5467
aborted: 8609
dropped: 5817
removed: 0
delivered: 297
delivery_prob: 0.2043
response_prob: 0.0000
overhead_ratio: 17.4074
latency_avg: 4322.6859
latency_med: 3589.2000
hopcount_avg: 2.3670
hopcount_med: 2
buffertime_avg: 4898.8142
buffertime_med: 4217.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/EpidemicRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 27554
relayed: 13971
aborted: 13581
dropped: 13389
removed: 0
delivered: 382
delivery_prob: 0.2627
response_prob: 0.0000
overhead_ratio: 35.5733
latency_avg: 8045.5649
latency_med: 7775.4000
hopcount_avg: 3.0576
hopcount_med: 3
buffertime_avg: 4467.9037
buffertime_med: 3773.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/EpidemicRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 27720
relayed: 14104
aborted: 13614
dropped: 13029
removed: 0
delivered: 447
delivery_prob: 0.3074
response_prob: 0.0000
overhead_ratio: 30.5526
latency_avg: 8685.0356
latency_med: 8474.4000
hopcount_avg: 2.6152
hopcount_med: 2
buffertime_avg: 5760.1974
buffertime_med: 5007.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/EpidemicRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 12612
relayed: 5617
aborted: 6993
dropped: 6655
removed: 0
delivered: 99
delivery_prob: 0.0681
response_prob: 0.0000
overhead_ratio: 55.7374
latency_avg: 5627.0263
latency_med: 4934.3000
hopcount_avg: 3.6566
hopcount_med: 3
buffertime_avg: 1567.4957
buffertime_med: 376.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/EpidemicRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/EpidemicRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 28139
relayed: 14436
aborted: 13701
dropped: 12739
removed: 0
delivered: 510
delivery_prob: 0.3508
response_prob: 0.0000
overhead_ratio: 27.3059
latency_avg: 9130.9235
latency_med: 9160.2000
hopcount_avg: 2.3510
hopcount_med: 2
buffertime_avg: 7227.0134
buffertime_med: 6421.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/EpidemicRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 28206
relayed: 14510
aborted: 13694
dropped: 12695
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 26.5856
latency_avg: 9337.9779
latency_med: 9591.0000
hopcount_avg: 2.4221
hopcount_med: 2
buffertime_avg: 7591.6504
buffertime_med: 6784.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/EpidemicRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 28180
relayed: 14491
aborted: 13687
dropped: 12570
removed: 0
delivered: 525
delivery_prob: 0.3611
response_prob: 0.0000
overhead_ratio: 26.6019
latency_avg: 9227.8829
latency_med: 9589.6000
hopcount_avg: 2.2667
hopcount_med: 2
buffertime_avg: 7788.6652
buffertime_med: 6996.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/EpidemicRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 28138
relayed: 14444
aborted: 13692
dropped: 12454
removed: 0
delivered: 537
delivery_prob: 0.3693
response_prob: 0.0000
overhead_ratio: 25.8976
latency_avg: 9427.9587
latency_med: 9589.9000
hopcount_avg: 2.2961
hopcount_med: 2
buffertime_avg: 7985.7781
buffertime_med: 7188.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/EpidemicRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 28178
relayed: 14524
aborted: 13652
dropped: 12465
removed: 0
delivered: 540
delivery_prob: 0.3714
response_prob: 0.0000
overhead_ratio: 25.8963
latency_avg: 9210.8506
latency_med: 9327.8000
hopcount_avg: 2.2796
hopcount_med: 2
buffertime_avg: 8066.8048
buffertime_med: 7248.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/EpidemicRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 28210
relayed: 14523
aborted: 13685
dropped: 12485
removed: 0
delivered: 539
delivery_prob: 0.3707
response_prob: 0.0000
overhead_ratio: 25.9443
latency_avg: 9268.0937
latency_med: 9341.6000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: 8094.6170
buffertime_med: 7296.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/EpidemicRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 26535
relayed: 13264
aborted: 13269
dropped: 13535
removed: 0
delivered: 246
delivery_prob: 0.1692
response_prob: 0.0000
overhead_ratio: 52.9187
latency_avg: 6603.6264
latency_med: 5467.1000
hopcount_avg: 3.6829
hopcount_med: 3
buffertime_avg: 2714.4539
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/NDNCAR_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 15039
relayed: 5867
aborted: 9171
dropped: 4757
removed: 486
delivered: 508
delivery_prob: 0.3494
response_prob: 0.0000
overhead_ratio: 10.5492
latency_avg: 6272.7291
latency_med: 5691.7000
hopcount_avg: 2.4094
hopcount_med: 2
buffertime_avg: 9246.0706
buffertime_med: 8980.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/NDNCAR_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 15261
relayed: 5977
aborted: 9283
dropped: 4052
removed: 578
delivered: 605
delivery_prob: 0.4161
response_prob: 0.0000
overhead_ratio: 8.8793
latency_avg: 7372.1145
latency_med: 6951.5000
hopcount_avg: 2.3603
hopcount_med: 2
buffertime_avg: 12867.1195
buffertime_med: 13689.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/NDNCAR_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 6540
relayed: 2461
aborted: 4078
dropped: 3590
removed: 83
delivered: 72
delivery_prob: 0.0495
response_prob: 0.0000
overhead_ratio: 33.1806
latency_avg: 4264.6042
latency_med: 2235.0000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: 1542.5310
buffertime_med: 651.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/NDNCAR_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15403
relayed: 6034
aborted: 9368
dropped: 3801
removed: 641
delivered: 625
delivery_prob: 0.4298
response_prob: 0.0000
overhead_ratio: 8.6544
latency_avg: 7792.5594
latency_med: 7473.0000
hopcount_avg: 2.3088
hopcount_med: 2
buffertime_avg: 14246.8946
buffertime_med: 16029.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/NDNCAR_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 15382
relayed: 6034
aborted: 9347
dropped: 3762
removed: 637
delivered: 626
delivery_prob: 0.4305
response_prob: 0.0000
overhead_ratio: 8.6390
latency_avg: 7834.2645
latency_med: 7508.1000
hopcount_avg: 2.2971
hopcount_med: 2
buffertime_avg: 14490.5397
buffertime_med: 16355.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/NDNCAR_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15385
relayed: 6036
aborted: 9348
dropped: 3760
removed: 639
delivered: 628
delivery_prob: 0.4319
response_prob: 0.0000
overhead_ratio: 8.6115
latency_avg: 7857.8185
latency_med: 7527.4000
hopcount_avg: 2.2946
hopcount_med: 2
buffertime_avg: 14520.9680
buffertime_med: 16404.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/NDNCAR_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 15385
relayed: 6036
aborted: 9348
dropped: 3760
removed: 639
delivered: 628
delivery_prob: 0.4319
response_prob: 0.0000
overhead_ratio: 8.6115
latency_avg: 7857.8185
latency_med: 7527.4000
hopcount_avg: 2.2946
hopcount_med: 2
buffertime_avg: 14522.6077
buffertime_med: 16407.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/NDNCAR_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15385
relayed: 6036
aborted: 9348
dropped: 3760
removed: 639
delivered: 628
delivery_prob: 0.4319
response_prob: 0.0000
overhead_ratio: 8.6115
latency_avg: 7857.8185
latency_med: 7527.4000
hopcount_avg: 2.2946
hopcount_med: 2
buffertime_avg: 14522.6077
buffertime_med: 16407.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/NDNCAR_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 15385
relayed: 6036
aborted: 9348
dropped: 3760
removed: 639
delivered: 628
delivery_prob: 0.4319
response_prob: 0.0000
overhead_ratio: 8.6115
latency_avg: 7857.8185
latency_med: 7527.4000
hopcount_avg: 2.2946
hopcount_med: 2
buffertime_avg: 14522.6077
buffertime_med: 16407.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/NDNCAR_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15385
relayed: 6036
aborted: 9348
dropped: 3760
removed: 639
delivered: 628
delivery_prob: 0.4319
response_prob: 0.0000
overhead_ratio: 8.6115
latency_avg: 7857.8185
latency_med: 7527.4000
hopcount_avg: 2.2946
hopcount_med: 2
buffertime_avg: 14522.6077
buffertime_med: 16407.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/NDNCAR_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 14039
relayed: 5383
aborted: 8655
dropped: 5479
removed: 254
delivered: 303
delivery_prob: 0.2084
response_prob: 0.0000
overhead_ratio: 16.7657
latency_avg: 4496.1195
latency_med: 3844.4000
hopcount_avg: 2.3828
hopcount_med: 2
buffertime_avg: 4941.2666
buffertime_med: 4240.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/ProphetRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 23832
relayed: 11232
aborted: 12598
dropped: 10667
removed: 0
delivered: 399
delivery_prob: 0.2744
response_prob: 0.0000
overhead_ratio: 27.1504
latency_avg: 7843.0288
latency_med: 7473.0000
hopcount_avg: 2.5589
hopcount_med: 2
buffertime_avg: 4915.4531
buffertime_med: 3986.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/ProphetRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 24126
relayed: 11435
aborted: 12689
dropped: 10325
removed: 0
delivered: 469
delivery_prob: 0.3226
response_prob: 0.0000
overhead_ratio: 23.3817
latency_avg: 7992.9200
latency_med: 7775.4000
hopcount_avg: 2.3497
hopcount_med: 2
buffertime_avg: 6289.3842
buffertime_med: 5441.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/ProphetRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 10242
relayed: 4250
aborted: 5990
dropped: 5318
removed: 0
delivered: 103
delivery_prob: 0.0708
response_prob: 0.0000
overhead_ratio: 40.2621
latency_avg: 7248.8718
latency_med: 6936.8000
hopcount_avg: 2.7767
hopcount_med: 2
buffertime_avg: 1950.2186
buffertime_med: 417.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/ProphetRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 24179
relayed: 11527
aborted: 12650
dropped: 10099
removed: 0
delivered: 506
delivery_prob: 0.3480
response_prob: 0.0000
overhead_ratio: 21.7806
latency_avg: 8406.6166
latency_med: 8392.0000
hopcount_avg: 2.2964
hopcount_med: 2
buffertime_avg: 7164.8965
buffertime_med: 6398.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/ProphetRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 24200
relayed: 11546
aborted: 12652
dropped: 9890
removed: 0
delivered: 522
delivery_prob: 0.3590
response_prob: 0.0000
overhead_ratio: 21.1188
latency_avg: 8493.6885
latency_med: 8525.1000
hopcount_avg: 2.2682
hopcount_med: 2
buffertime_avg: 7709.0362
buffertime_med: 6969.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/ProphetRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 24135
relayed: 11485
aborted: 12648
dropped: 9804
removed: 0
delivered: 542
delivery_prob: 0.3728
response_prob: 0.0000
overhead_ratio: 20.1900
latency_avg: 8647.8705
latency_med: 8709.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 7960.9389
buffertime_med: 7184.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/ProphetRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 24104
relayed: 11467
aborted: 12635
dropped: 9683
removed: 0
delivered: 544
delivery_prob: 0.3741
response_prob: 0.0000
overhead_ratio: 20.0790
latency_avg: 8665.9175
latency_med: 8711.4000
hopcount_avg: 2.2647
hopcount_med: 2
buffertime_avg: 8119.9690
buffertime_med: 7345.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/ProphetRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 24109
relayed: 11469
aborted: 12638
dropped: 9695
removed: 0
delivered: 546
delivery_prob: 0.3755
response_prob: 0.0000
overhead_ratio: 20.0055
latency_avg: 8662.9315
latency_med: 8709.1000
hopcount_avg: 2.2802
hopcount_med: 2
buffertime_avg: 8155.0410
buffertime_med: 7346.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/ProphetRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 24128
relayed: 11482
aborted: 12644
dropped: 9735
removed: 0
delivered: 549
delivery_prob: 0.3776
response_prob: 0.0000
overhead_ratio: 19.9144
latency_avg: 8743.4991
latency_med: 8767.4000
hopcount_avg: 2.2678
hopcount_med: 2
buffertime_avg: 8150.7999
buffertime_med: 7348.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/ProphetRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 24091
relayed: 11449
aborted: 12640
dropped: 9684
removed: 0
delivered: 547
delivery_prob: 0.3762
response_prob: 0.0000
overhead_ratio: 19.9305
latency_avg: 8686.1027
latency_med: 8711.4000
hopcount_avg: 2.2706
hopcount_med: 2
buffertime_avg: 8186.9335
buffertime_med: 7381.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/ProphetRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 22452
relayed: 10356
aborted: 12094
dropped: 10578
removed: 0
delivered: 288
delivery_prob: 0.1981
response_prob: 0.0000
overhead_ratio: 34.9583
latency_avg: 6835.8837
latency_med: 6366.7000
hopcount_avg: 2.9236
hopcount_med: 3
buffertime_avg: 3173.3511
buffertime_med: 2086.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/SprayAndWaitRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14850
relayed: 5870
aborted: 8979
dropped: 5243
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 11.2292
latency_avg: 6017.5150
latency_med: 5553.2000
hopcount_avg: 2.3729
hopcount_med: 2
buffertime_avg: 9481.1923
buffertime_med: 9036.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/SprayAndWaitRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 15024
relayed: 5947
aborted: 9076
dropped: 4561
removed: 0
delivered: 567
delivery_prob: 0.3900
response_prob: 0.0000
overhead_ratio: 9.4885
latency_avg: 7015.8899
latency_med: 6511.9000
hopcount_avg: 2.3439
hopcount_med: 2
buffertime_avg: 13556.6443
buffertime_med: 13780.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/SprayAndWaitRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 6541
relayed: 2427
aborted: 4113
dropped: 3639
removed: 0
delivered: 68
delivery_prob: 0.0468
response_prob: 0.0000
overhead_ratio: 34.6912
latency_avg: 3949.0294
latency_med: 1360.8000
hopcount_avg: 1.8382
hopcount_med: 2
buffertime_avg: 1564.3699
buffertime_med: 675.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/SprayAndWaitRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/SprayAndWaitRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 15140
relayed: 5973
aborted: 9166
dropped: 4167
removed: 0
delivered: 607
delivery_prob: 0.4175
response_prob: 0.0000
overhead_ratio: 8.8402
latency_avg: 7766.3885
latency_med: 7410.3000
hopcount_avg: 2.2834
hopcount_med: 2
buffertime_avg: 16125.6332
buffertime_med: 16819.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/SprayAndWaitRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/SprayAndWaitRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/SprayAndWaitRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/SprayAndWaitRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/SprayAndWaitRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Final Report2/SprayAndWaitRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 14077
relayed: 5467
aborted: 8609
dropped: 5817
removed: 0
delivered: 297
delivery_prob: 0.2043
response_prob: 0.0000
overhead_ratio: 17.4074
latency_avg: 4322.6859
latency_med: 3589.2000
hopcount_avg: 2.3670
hopcount_med: 2
buffertime_avg: 4898.8142
buffertime_med: 4217.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/NDNCAR_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 15012
relayed: 5851
aborted: 9160
dropped: 4748
removed: 481
delivered: 507
delivery_prob: 0.3487
response_prob: 0.0000
overhead_ratio: 10.5404
latency_avg: 6275.8505
latency_med: 5686.9000
hopcount_avg: 2.3984
hopcount_med: 2
buffertime_avg: 9276.7836
buffertime_med: 9017.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/NDNCAR_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 15261
relayed: 5985
aborted: 9275
dropped: 4070
removed: 580
delivered: 601
delivery_prob: 0.4133
response_prob: 0.0000
overhead_ratio: 8.9584
latency_avg: 7369.6015
latency_med: 7036.5000
hopcount_avg: 2.3511
hopcount_med: 2
buffertime_avg: 12844.9614
buffertime_med: 13698.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/NDNCAR_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 6545
relayed: 2462
aborted: 4082
dropped: 3591
removed: 83
delivered: 72
delivery_prob: 0.0495
response_prob: 0.0000
overhead_ratio: 33.1944
latency_avg: 4264.6042
latency_med: 2235.0000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: 1542.6555
buffertime_med: 651.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/NDNCAR_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15348
relayed: 5993
aborted: 9354
dropped: 3798
removed: 604
delivered: 616
delivery_prob: 0.4237
response_prob: 0.0000
overhead_ratio: 8.7289
latency_avg: 7714.3317
latency_med: 7410.3000
hopcount_avg: 2.2987
hopcount_med: 2
buffertime_avg: 14361.7282
buffertime_med: 16086.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/NDNCAR_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 15354
relayed: 5998
aborted: 9354
dropped: 3763
removed: 608
delivered: 619
delivery_prob: 0.4257
response_prob: 0.0000
overhead_ratio: 8.6898
latency_avg: 7758.3137
latency_med: 7420.2000
hopcount_avg: 2.2940
hopcount_med: 2
buffertime_avg: 14578.2448
buffertime_med: 16387.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/NDNCAR_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14609.3541
buffertime_med: 16448.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/NDNCAR_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/NDNCAR_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/NDNCAR_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/NDNCAR_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/NDNCAR_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 13623
relayed: 5215
aborted: 8406
dropped: 5249
removed: 273
delivered: 315
delivery_prob: 0.2166
response_prob: 0.0000
overhead_ratio: 15.5556
latency_avg: 4661.3641
latency_med: 4083.9000
hopcount_avg: 2.2984
hopcount_med: 2
buffertime_avg: 5151.1080
buffertime_med: 4489.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/ProphetRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 23832
relayed: 11232
aborted: 12598
dropped: 10667
removed: 0
delivered: 399
delivery_prob: 0.2744
response_prob: 0.0000
overhead_ratio: 27.1504
latency_avg: 7843.0288
latency_med: 7473.0000
hopcount_avg: 2.5589
hopcount_med: 2
buffertime_avg: 4915.4531
buffertime_med: 3986.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/ProphetRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 24126
relayed: 11435
aborted: 12689
dropped: 10325
removed: 0
delivered: 469
delivery_prob: 0.3226
response_prob: 0.0000
overhead_ratio: 23.3817
latency_avg: 7992.9200
latency_med: 7775.4000
hopcount_avg: 2.3497
hopcount_med: 2
buffertime_avg: 6289.3842
buffertime_med: 5441.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/ProphetRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 10242
relayed: 4250
aborted: 5990
dropped: 5318
removed: 0
delivered: 103
delivery_prob: 0.0708
response_prob: 0.0000
overhead_ratio: 40.2621
latency_avg: 7248.8718
latency_med: 6936.8000
hopcount_avg: 2.7767
hopcount_med: 2
buffertime_avg: 1950.2186
buffertime_med: 417.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/ProphetRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 24179
relayed: 11527
aborted: 12650
dropped: 10099
removed: 0
delivered: 506
delivery_prob: 0.3480
response_prob: 0.0000
overhead_ratio: 21.7806
latency_avg: 8406.6166
latency_med: 8392.0000
hopcount_avg: 2.2964
hopcount_med: 2
buffertime_avg: 7164.8965
buffertime_med: 6398.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/ProphetRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 24200
relayed: 11546
aborted: 12652
dropped: 9890
removed: 0
delivered: 522
delivery_prob: 0.3590
response_prob: 0.0000
overhead_ratio: 21.1188
latency_avg: 8493.6885
latency_med: 8525.1000
hopcount_avg: 2.2682
hopcount_med: 2
buffertime_avg: 7709.0362
buffertime_med: 6969.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/ProphetRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 24135
relayed: 11485
aborted: 12648
dropped: 9804
removed: 0
delivered: 542
delivery_prob: 0.3728
response_prob: 0.0000
overhead_ratio: 20.1900
latency_avg: 8647.8705
latency_med: 8709.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 7960.9389
buffertime_med: 7184.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/ProphetRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 24104
relayed: 11467
aborted: 12635
dropped: 9683
removed: 0
delivered: 544
delivery_prob: 0.3741
response_prob: 0.0000
overhead_ratio: 20.0790
latency_avg: 8665.9175
latency_med: 8711.4000
hopcount_avg: 2.2647
hopcount_med: 2
buffertime_avg: 8119.9690
buffertime_med: 7345.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/ProphetRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 24109
relayed: 11469
aborted: 12638
dropped: 9695
removed: 0
delivered: 546
delivery_prob: 0.3755
response_prob: 0.0000
overhead_ratio: 20.0055
latency_avg: 8662.9315
latency_med: 8709.1000
hopcount_avg: 2.2802
hopcount_med: 2
buffertime_avg: 8155.0410
buffertime_med: 7346.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/ProphetRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 24128
relayed: 11482
aborted: 12644
dropped: 9735
removed: 0
delivered: 549
delivery_prob: 0.3776
response_prob: 0.0000
overhead_ratio: 19.9144
latency_avg: 8743.4991
latency_med: 8767.4000
hopcount_avg: 2.2678
hopcount_med: 2
buffertime_avg: 8150.7999
buffertime_med: 7348.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/ProphetRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 24091
relayed: 11449
aborted: 12640
dropped: 9684
removed: 0
delivered: 547
delivery_prob: 0.3762
response_prob: 0.0000
overhead_ratio: 19.9305
latency_avg: 8686.1027
latency_med: 8711.4000
hopcount_avg: 2.2706
hopcount_med: 2
buffertime_avg: 8186.9335
buffertime_med: 7381.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/ProphetRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 22452
relayed: 10356
aborted: 12094
dropped: 10578
removed: 0
delivered: 288
delivery_prob: 0.1981
response_prob: 0.0000
overhead_ratio: 34.9583
latency_avg: 6835.8837
latency_med: 6366.7000
hopcount_avg: 2.9236
hopcount_med: 3
buffertime_avg: 3173.3511
buffertime_med: 2086.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/SprayAndWaitRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14850
relayed: 5870
aborted: 8979
dropped: 5243
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 11.2292
latency_avg: 6017.5150
latency_med: 5553.2000
hopcount_avg: 2.3729
hopcount_med: 2
buffertime_avg: 9481.1923
buffertime_med: 9036.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/SprayAndWaitRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 15024
relayed: 5947
aborted: 9076
dropped: 4561
removed: 0
delivered: 567
delivery_prob: 0.3900
response_prob: 0.0000
overhead_ratio: 9.4885
latency_avg: 7015.8899
latency_med: 6511.9000
hopcount_avg: 2.3439
hopcount_med: 2
buffertime_avg: 13556.6443
buffertime_med: 13780.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/SprayAndWaitRouter_MapBasedMovement_1M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_1M
sim_time: 43000.1000
created: 1454
started: 6541
relayed: 2427
aborted: 4113
dropped: 3639
removed: 0
delivered: 68
delivery_prob: 0.0468
response_prob: 0.0000
overhead_ratio: 34.6912
latency_avg: 3949.0294
latency_med: 1360.8000
hopcount_avg: 1.8382
hopcount_med: 2
buffertime_avg: 1564.3699
buffertime_med: 675.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/SprayAndWaitRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/SprayAndWaitRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 15140
relayed: 5973
aborted: 9166
dropped: 4167
removed: 0
delivered: 607
delivery_prob: 0.4175
response_prob: 0.0000
overhead_ratio: 8.8402
latency_avg: 7766.3885
latency_med: 7410.3000
hopcount_avg: 2.2834
hopcount_med: 2
buffertime_avg: 16125.6332
buffertime_med: 16819.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/SprayAndWaitRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/SprayAndWaitRouter_MapBasedMovement_35M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_35M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/SprayAndWaitRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/SprayAndWaitRouter_MapBasedMovement_45M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_45M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/SprayAndWaitRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/SprayAndWaitRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 14077
relayed: 5467
aborted: 8609
dropped: 5817
removed: 0
delivered: 297
delivery_prob: 0.2043
response_prob: 0.0000
overhead_ratio: 17.4074
latency_avg: 4322.6859
latency_med: 3589.2000
hopcount_avg: 2.3670
hopcount_med: 2
buffertime_avg: 4898.8142
buffertime_med: 4217.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/EpidemicRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 28180
relayed: 14583
aborted: 13595
dropped: 13834
removed: 0
delivered: 350
delivery_prob: 0.2407
response_prob: 0.0000
overhead_ratio: 40.6657
latency_avg: 9374.2986
latency_med: 7955.8000
hopcount_avg: 3.3914
hopcount_med: 3
buffertime_avg: 4762.6038
buffertime_med: 4091.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/EpidemicRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 28675
relayed: 14982
aborted: 13691
dropped: 12802
removed: 0
delivered: 474
delivery_prob: 0.3260
response_prob: 0.0000
overhead_ratio: 30.6076
latency_avg: 10638.4719
latency_med: 9805.1000
hopcount_avg: 2.6414
hopcount_med: 2
buffertime_avg: 8041.9398
buffertime_med: 7483.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/EpidemicRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 28738
relayed: 15024
aborted: 13712
dropped: 12238
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 27.5627
latency_avg: 11464.9435
latency_med: 10412.2000
hopcount_avg: 2.4848
hopcount_med: 2
buffertime_avg: 10443.1698
buffertime_med: 10000.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/EpidemicRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 28692
relayed: 14983
aborted: 13707
dropped: 11884
removed: 0
delivered: 559
delivery_prob: 0.3845
response_prob: 0.0000
overhead_ratio: 25.8032
latency_avg: 12045.6043
latency_med: 10890.2000
hopcount_avg: 2.3936
hopcount_med: 2
buffertime_avg: 12241.8677
buffertime_med: 11930.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/EpidemicRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 28671
relayed: 14966
aborted: 13703
dropped: 11772
removed: 0
delivered: 582
delivery_prob: 0.4003
response_prob: 0.0000
overhead_ratio: 24.7148
latency_avg: 12342.4943
latency_med: 11223.6000
hopcount_avg: 2.3282
hopcount_med: 2
buffertime_avg: 13357.2622
buffertime_med: 13272.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/ProphetRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 24634
relayed: 11926
aborted: 12706
dropped: 11137
removed: 0
delivered: 368
delivery_prob: 0.2531
response_prob: 0.0000
overhead_ratio: 31.4076
latency_avg: 8305.2859
latency_med: 7109.2000
hopcount_avg: 2.7065
hopcount_med: 2
buffertime_avg: 5199.0190
buffertime_med: 4258.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/ProphetRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 25177
relayed: 12377
aborted: 12798
dropped: 10365
removed: 0
delivered: 473
delivery_prob: 0.3253
response_prob: 0.0000
overhead_ratio: 25.1670
latency_avg: 9374.7488
latency_med: 8543.4000
hopcount_avg: 2.3911
hopcount_med: 2
buffertime_avg: 8519.9924
buffertime_med: 7917.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/ProphetRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 25263
relayed: 12454
aborted: 12807
dropped: 9782
removed: 0
delivered: 539
delivery_prob: 0.3707
response_prob: 0.0000
overhead_ratio: 22.1058
latency_avg: 10407.0536
latency_med: 9317.9000
hopcount_avg: 2.2245
hopcount_med: 2
buffertime_avg: 10887.0272
buffertime_med: 10212.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/ProphetRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 25244
relayed: 12424
aborted: 12818
dropped: 9488
removed: 0
delivered: 569
delivery_prob: 0.3913
response_prob: 0.0000
overhead_ratio: 20.8348
latency_avg: 11201.9214
latency_med: 9973.0000
hopcount_avg: 2.2021
hopcount_med: 2
buffertime_avg: 12399.5004
buffertime_med: 11572.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/ProphetRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 25150
relayed: 12323
aborted: 12825
dropped: 9266
removed: 0
delivered: 586
delivery_prob: 0.4030
response_prob: 0.0000
overhead_ratio: 20.0290
latency_avg: 11479.2108
latency_med: 10359.7000
hopcount_avg: 2.1706
hopcount_med: 2
buffertime_avg: 13316.2171
buffertime_med: 12583.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/SprayAndWaitRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14918
relayed: 5872
aborted: 9044
dropped: 5120
removed: 0
delivered: 499
delivery_prob: 0.3432
response_prob: 0.0000
overhead_ratio: 10.7675
latency_avg: 6528.5958
latency_med: 5716.3000
hopcount_avg: 2.3868
hopcount_med: 2
buffertime_avg: 9758.6428
buffertime_med: 8967.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/SprayAndWaitRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15280
relayed: 6043
aborted: 9236
dropped: 3518
removed: 0
delivered: 657
delivery_prob: 0.4519
response_prob: 0.0000
overhead_ratio: 8.1979
latency_avg: 9018.2553
latency_med: 7887.7000
hopcount_avg: 2.3455
hopcount_med: 2
buffertime_avg: 19264.5329
buffertime_med: 18875.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/SprayAndWaitRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15425
relayed: 6103
aborted: 9321
dropped: 2417
removed: 0
delivered: 737
delivery_prob: 0.5069
response_prob: 0.0000
overhead_ratio: 7.2809
latency_avg: 10316.3821
latency_med: 8794.8000
hopcount_avg: 2.3256
hopcount_med: 2
buffertime_avg: 26455.7301
buffertime_med: 27267.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/SprayAndWaitRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15458
relayed: 6102
aborted: 9355
dropped: 2181
removed: 0
delivered: 750
delivery_prob: 0.5158
response_prob: 0.0000
overhead_ratio: 7.1360
latency_avg: 10501.6165
latency_med: 8870.9000
hopcount_avg: 2.3360
hopcount_med: 2
buffertime_avg: 28151.1367
buffertime_med: 28863.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/SprayAndWaitRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15460
relayed: 6103
aborted: 9356
dropped: 2177
removed: 0
delivered: 751
delivery_prob: 0.5165
response_prob: 0.0000
overhead_ratio: 7.1265
latency_avg: 10523.6925
latency_med: 8870.9000
hopcount_avg: 2.3342
hopcount_med: 2
buffertime_avg: 28228.3142
buffertime_med: 28897.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/UpdatedPRoPHET_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 15009
relayed: 5909
aborted: 9099
dropped: 4634
removed: 511
delivered: 525
delivery_prob: 0.3611
response_prob: 0.0000
overhead_ratio: 10.2552
latency_avg: 7126.4179
latency_med: 5990.7000
hopcount_avg: 2.4038
hopcount_med: 2
buffertime_avg: 9509.1038
buffertime_med: 8905.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/UpdatedPRoPHET_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15371
relayed: 6054
aborted: 9315
dropped: 2921
removed: 650
delivered: 705
delivery_prob: 0.4849
response_prob: 0.0000
overhead_ratio: 7.5872
latency_avg: 9473.5576
latency_med: 8148.8000
hopcount_avg: 2.3404
hopcount_med: 2
buffertime_avg: 18097.3712
buffertime_med: 18839.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/UpdatedPRoPHET_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15442
relayed: 6077
aborted: 9364
dropped: 1998
removed: 691
delivered: 750
delivery_prob: 0.5158
response_prob: 0.0000
overhead_ratio: 7.1027
latency_avg: 10339.9831
latency_med: 8812.0000
hopcount_avg: 2.3227
hopcount_med: 2
buffertime_avg: 22523.5151
buffertime_med: 26715.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/UpdatedPRoPHET_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15445
relayed: 6078
aborted: 9366
dropped: 1902
removed: 694
delivered: 753
delivery_prob: 0.5179
response_prob: 0.0000
overhead_ratio: 7.0717
latency_avg: 10408.4513
latency_med: 8822.7000
hopcount_avg: 2.3227
hopcount_med: 2
buffertime_avg: 22953.7483
buffertime_med: 27758.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_500/UpdatedPRoPHET_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15446
relayed: 6079
aborted: 9366
dropped: 1901
removed: 695
delivered: 754
delivery_prob: 0.5186
response_prob: 0.0000
overhead_ratio: 7.0623
latency_avg: 10430.5630
latency_med: 8861.0000
hopcount_avg: 2.3210
hopcount_med: 2
buffertime_avg: 22987.8830
buffertime_med: 27805.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/EpidemicRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 28397
relayed: 14811
aborted: 13584
dropped: 13937
removed: 0
delivered: 339
delivery_prob: 0.2331
response_prob: 0.0000
overhead_ratio: 42.6903
latency_avg: 9356.3711
latency_med: 7845.4000
hopcount_avg: 3.3746
hopcount_med: 3
buffertime_avg: 4865.7098
buffertime_med: 4239.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/EpidemicRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 28894
relayed: 15199
aborted: 13693
dropped: 12736
removed: 0
delivered: 446
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 33.0785
latency_avg: 10989.4478
latency_med: 9662.5000
hopcount_avg: 2.8094
hopcount_med: 2
buffertime_avg: 8686.2195
buffertime_med: 8317.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/EpidemicRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 29000
relayed: 15289
aborted: 13709
dropped: 11400
removed: 0
delivered: 484
delivery_prob: 0.3329
response_prob: 0.0000
overhead_ratio: 30.5888
latency_avg: 11222.2004
latency_med: 9805.1000
hopcount_avg: 2.5269
hopcount_med: 2
buffertime_avg: 12112.4379
buffertime_med: 11742.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/EpidemicRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 28806
relayed: 15096
aborted: 13708
dropped: 9831
removed: 0
delivered: 532
delivery_prob: 0.3659
response_prob: 0.0000
overhead_ratio: 27.3759
latency_avg: 12418.0654
latency_med: 10825.9000
hopcount_avg: 2.4192
hopcount_med: 2
buffertime_avg: 15045.0366
buffertime_med: 14719.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/EpidemicRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 28779
relayed: 15066
aborted: 13711
dropped: 8467
removed: 0
delivered: 550
delivery_prob: 0.3783
response_prob: 0.0000
overhead_ratio: 26.3927
latency_avg: 12643.6196
latency_med: 11223.6000
hopcount_avg: 2.3382
hopcount_med: 2
buffertime_avg: 17308.8578
buffertime_med: 17059.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/ProphetRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 24976
relayed: 12236
aborted: 12738
dropped: 11445
removed: 0
delivered: 350
delivery_prob: 0.2407
response_prob: 0.0000
overhead_ratio: 33.9600
latency_avg: 8130.2814
latency_med: 6927.6000
hopcount_avg: 2.6686
hopcount_med: 2
buffertime_avg: 5303.1263
buffertime_med: 4358.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/ProphetRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 25384
relayed: 12573
aborted: 12809
dropped: 10275
removed: 0
delivered: 441
delivery_prob: 0.3033
response_prob: 0.0000
overhead_ratio: 27.5102
latency_avg: 8994.3091
latency_med: 8192.7000
hopcount_avg: 2.3696
hopcount_med: 2
buffertime_avg: 9204.7067
buffertime_med: 8733.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/ProphetRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 25514
relayed: 12673
aborted: 12839
dropped: 8795
removed: 0
delivered: 504
delivery_prob: 0.3466
response_prob: 0.0000
overhead_ratio: 24.1448
latency_avg: 10526.7423
latency_med: 9246.5000
hopcount_avg: 2.2659
hopcount_med: 2
buffertime_avg: 12690.2797
buffertime_med: 12227.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/ProphetRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 25511
relayed: 12678
aborted: 12831
dropped: 7392
removed: 0
delivered: 530
delivery_prob: 0.3645
response_prob: 0.0000
overhead_ratio: 22.9208
latency_avg: 10985.0943
latency_med: 9647.2000
hopcount_avg: 2.2057
hopcount_med: 2
buffertime_avg: 15365.6528
buffertime_med: 14858.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/ProphetRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 25429
relayed: 12580
aborted: 12847
dropped: 5933
removed: 0
delivered: 558
delivery_prob: 0.3838
response_prob: 0.0000
overhead_ratio: 21.5448
latency_avg: 11645.1459
latency_med: 10359.7000
hopcount_avg: 2.1882
hopcount_med: 2
buffertime_avg: 17361.9749
buffertime_med: 17939.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/SprayAndWaitRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14924
relayed: 5874
aborted: 9048
dropped: 5023
removed: 0
delivered: 500
delivery_prob: 0.3439
response_prob: 0.0000
overhead_ratio: 10.7480
latency_avg: 6578.7048
latency_med: 5717.9000
hopcount_avg: 2.3840
hopcount_med: 2
buffertime_avg: 9419.4357
buffertime_med: 8883.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/SprayAndWaitRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15284
relayed: 6042
aborted: 9241
dropped: 3408
removed: 0
delivered: 659
delivery_prob: 0.4532
response_prob: 0.0000
overhead_ratio: 8.1684
latency_avg: 9106.2354
latency_med: 7907.6000
hopcount_avg: 2.3460
hopcount_med: 2
buffertime_avg: 19070.2629
buffertime_med: 18690.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/SprayAndWaitRouter_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15431
relayed: 6112
aborted: 9318
dropped: 1813
removed: 0
delivered: 754
delivery_prob: 0.5186
response_prob: 0.0000
overhead_ratio: 7.1061
latency_avg: 10782.8297
latency_med: 8890.4000
hopcount_avg: 2.3302
hopcount_med: 2
buffertime_avg: 27570.3090
buffertime_med: 27303.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/SprayAndWaitRouter_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15519
relayed: 6126
aborted: 9391
dropped: 633
removed: 0
delivered: 773
delivery_prob: 0.5316
response_prob: 0.0000
overhead_ratio: 6.9250
latency_avg: 11323.4840
latency_med: 9199.7000
hopcount_avg: 2.3195
hopcount_med: 2
buffertime_avg: 33947.1697
buffertime_med: 33893.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/SprayAndWaitRouter_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15513
relayed: 6126
aborted: 9385
dropped: 264
removed: 0
delivered: 775
delivery_prob: 0.5330
response_prob: 0.0000
overhead_ratio: 6.9045
latency_avg: 11375.0071
latency_med: 9224.5000
hopcount_avg: 2.3200
hopcount_med: 2
buffertime_avg: 37128.1777
buffertime_med: 39525.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/UpdatedPRoPHET_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14971
relayed: 5862
aborted: 9108
dropped: 4537
removed: 472
delivered: 529
delivery_prob: 0.3638
response_prob: 0.0000
overhead_ratio: 10.0813
latency_avg: 7360.7503
latency_med: 6029.4000
hopcount_avg: 2.4121
hopcount_med: 2
buffertime_avg: 9249.4741
buffertime_med: 8861.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/UpdatedPRoPHET_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2775
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17851.4264
buffertime_med: 18567.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/UpdatedPRoPHET_MapBasedMovement_30M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30M
sim_time: 43000.1000
created: 1454
started: 15468
relayed: 6084
aborted: 9383
dropped: 1185
removed: 709
delivered: 768
delivery_prob: 0.5282
response_prob: 0.0000
overhead_ratio: 6.9219
latency_avg: 10993.9971
latency_med: 8973.0000
hopcount_avg: 2.3164
hopcount_med: 2
buffertime_avg: 22093.8388
buffertime_med: 25728.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/UpdatedPRoPHET_MapBasedMovement_40M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_40M
sim_time: 43000.1000
created: 1454
started: 15489
relayed: 6098
aborted: 9390
dropped: 300
removed: 722
delivered: 779
delivery_prob: 0.5358
response_prob: 0.0000
overhead_ratio: 6.8280
latency_avg: 11352.8285
latency_med: 9241.6000
hopcount_avg: 2.3094
hopcount_med: 2
buffertime_avg: 17917.7062
buffertime_med: 13542.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/TTL_700/UpdatedPRoPHET_MapBasedMovement_50M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_50M
sim_time: 43000.1000
created: 1454
started: 15494
relayed: 6100
aborted: 9393
dropped: 173
removed: 726
delivered: 783
delivery_prob: 0.5385
response_prob: 0.0000
overhead_ratio: 6.7905
latency_avg: 11482.5562
latency_med: 9253.7000
hopcount_avg: 2.3065
hopcount_med: 2
buffertime_avg: 15892.0868
buffertime_med: 10822.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/EpidemicRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 27554
relayed: 13971
aborted: 13581
dropped: 13389
removed: 0
delivered: 382
delivery_prob: 0.2627
response_prob: 0.0000
overhead_ratio: 35.5733
latency_avg: 8045.5649
latency_med: 7775.4000
hopcount_avg: 3.0576
hopcount_med: 3
buffertime_avg: 4467.9037
buffertime_med: 3773.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/EpidemicRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 27720
relayed: 14104
aborted: 13614
dropped: 13029
removed: 0
delivered: 447
delivery_prob: 0.3074
response_prob: 0.0000
overhead_ratio: 30.5526
latency_avg: 8685.0356
latency_med: 8474.4000
hopcount_avg: 2.6152
hopcount_med: 2
buffertime_avg: 5760.1974
buffertime_med: 5007.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/EpidemicRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/EpidemicRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 28139
relayed: 14436
aborted: 13701
dropped: 12739
removed: 0
delivered: 510
delivery_prob: 0.3508
response_prob: 0.0000
overhead_ratio: 27.3059
latency_avg: 9130.9235
latency_med: 9160.2000
hopcount_avg: 2.3510
hopcount_med: 2
buffertime_avg: 7227.0134
buffertime_med: 6421.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/EpidemicRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 26535
relayed: 13264
aborted: 13269
dropped: 13535
removed: 0
delivered: 246
delivery_prob: 0.1692
response_prob: 0.0000
overhead_ratio: 52.9187
latency_avg: 6603.6264
latency_med: 5467.1000
hopcount_avg: 3.6829
hopcount_med: 3
buffertime_avg: 2714.4539
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/ProphetRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 23780
relayed: 11191
aborted: 12587
dropped: 10635
removed: 0
delivered: 404
delivery_prob: 0.2779
response_prob: 0.0000
overhead_ratio: 26.7005
latency_avg: 7897.5322
latency_med: 7527.4000
hopcount_avg: 2.5718
hopcount_med: 2
buffertime_avg: 4925.5075
buffertime_med: 4015.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/ProphetRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 24139
relayed: 11458
aborted: 12679
dropped: 10317
removed: 0
delivered: 471
delivery_prob: 0.3239
response_prob: 0.0000
overhead_ratio: 23.3270
latency_avg: 8011.7870
latency_med: 7848.5000
hopcount_avg: 2.3355
hopcount_med: 2
buffertime_avg: 6300.1725
buffertime_med: 5456.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/ProphetRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 24232
relayed: 11594
aborted: 12636
dropped: 10141
removed: 0
delivered: 505
delivery_prob: 0.3473
response_prob: 0.0000
overhead_ratio: 21.9584
latency_avg: 8396.8784
latency_med: 8269.4000
hopcount_avg: 2.3149
hopcount_med: 2
buffertime_avg: 7145.8926
buffertime_med: 6351.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/ProphetRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 24153
relayed: 11502
aborted: 12649
dropped: 9867
removed: 0
delivered: 524
delivery_prob: 0.3604
response_prob: 0.0000
overhead_ratio: 20.9504
latency_avg: 8530.4450
latency_med: 8543.4000
hopcount_avg: 2.2824
hopcount_med: 2
buffertime_avg: 7712.9179
buffertime_med: 6962.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/ProphetRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 22388
relayed: 10332
aborted: 12054
dropped: 10544
removed: 0
delivered: 291
delivery_prob: 0.2001
response_prob: 0.0000
overhead_ratio: 34.5052
latency_avg: 6902.1320
latency_med: 6380.9000
hopcount_avg: 2.9656
hopcount_med: 3
buffertime_avg: 3168.0410
buffertime_med: 2075.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/SprayAndWaitRouter_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14850
relayed: 5870
aborted: 8979
dropped: 5243
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 11.2292
latency_avg: 6017.5150
latency_med: 5553.2000
hopcount_avg: 2.3729
hopcount_med: 2
buffertime_avg: 9481.1923
buffertime_med: 9036.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/SprayAndWaitRouter_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 15024
relayed: 5947
aborted: 9076
dropped: 4561
removed: 0
delivered: 567
delivery_prob: 0.3900
response_prob: 0.0000
overhead_ratio: 9.4885
latency_avg: 7015.8899
latency_med: 6511.9000
hopcount_avg: 2.3439
hopcount_med: 2
buffertime_avg: 13556.6443
buffertime_med: 13780.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/SprayAndWaitRouter_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/SprayAndWaitRouter_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 15140
relayed: 5973
aborted: 9166
dropped: 4167
removed: 0
delivered: 607
delivery_prob: 0.4175
response_prob: 0.0000
overhead_ratio: 8.8402
latency_avg: 7766.3885
latency_med: 7410.3000
hopcount_avg: 2.2834
hopcount_med: 2
buffertime_avg: 16125.6332
buffertime_med: 16819.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/SprayAndWaitRouter_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 14077
relayed: 5467
aborted: 8609
dropped: 5817
removed: 0
delivered: 297
delivery_prob: 0.2043
response_prob: 0.0000
overhead_ratio: 17.4074
latency_avg: 4322.6859
latency_med: 3589.2000
hopcount_avg: 2.3670
hopcount_med: 2
buffertime_avg: 4898.8142
buffertime_med: 4217.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/UpdatedPRoPHET_MapBasedMovement_10M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10M
sim_time: 43000.1000
created: 1454
started: 14872
relayed: 5779
aborted: 9092
dropped: 4648
removed: 485
delivered: 498
delivery_prob: 0.3425
response_prob: 0.0000
overhead_ratio: 10.6044
latency_avg: 6430.0108
latency_med: 5790.8000
hopcount_avg: 2.2992
hopcount_med: 2
buffertime_avg: 9473.1576
buffertime_med: 9176.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/UpdatedPRoPHET_MapBasedMovement_15M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_15M
sim_time: 43000.1000
created: 1454
started: 15148
relayed: 5883
aborted: 9263
dropped: 4001
removed: 565
delivered: 581
delivery_prob: 0.3996
response_prob: 0.0000
overhead_ratio: 9.1256
latency_avg: 7478.7771
latency_med: 7202.5000
hopcount_avg: 2.2737
hopcount_med: 2
buffertime_avg: 12955.7207
buffertime_med: 13904.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/UpdatedPRoPHET_MapBasedMovement_20M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20M
sim_time: 43000.1000
created: 1454
started: 15382
relayed: 5968
aborted: 9412
dropped: 3761
removed: 643
delivered: 625
delivery_prob: 0.4298
response_prob: 0.0000
overhead_ratio: 8.5488
latency_avg: 7841.0125
latency_med: 7317.3000
hopcount_avg: 2.2768
hopcount_med: 2
buffertime_avg: 14167.6951
buffertime_med: 16129.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/UpdatedPRoPHET_MapBasedMovement_25M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_25M
sim_time: 43000.1000
created: 1454
started: 15533
relayed: 6007
aborted: 9524
dropped: 3746
removed: 649
delivered: 623
delivery_prob: 0.4285
response_prob: 0.0000
overhead_ratio: 8.6421
latency_avg: 7862.2721
latency_med: 7202.5000
hopcount_avg: 2.2681
hopcount_med: 2
buffertime_avg: 14301.6276
buffertime_med: 16344.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/BufferSize/Tikemt 1/UpdatedPRoPHET_MapBasedMovement_5M_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5M
sim_time: 43000.1000
created: 1454
started: 13623
relayed: 5215
aborted: 8406
dropped: 5249
removed: 273
delivered: 315
delivery_prob: 0.2166
response_prob: 0.0000
overhead_ratio: 15.5556
latency_avg: 4661.3641
latency_med: 4083.9000
hopcount_avg: 2.2984
hopcount_med: 2
buffertime_avg: 5151.1080
buffertime_med: 4489.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 29000
relayed: 15292
aborted: 13706
dropped: 10774
removed: 0
delivered: 484
delivery_prob: 0.3329
response_prob: 0.0000
overhead_ratio: 30.5950
latency_avg: 11222.2004
latency_med: 9805.1000
hopcount_avg: 2.5269
hopcount_med: 2
buffertime_avg: 12360.8602
buffertime_med: 11947.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 25774
relayed: 12444
aborted: 13328
dropped: 12750
removed: 0
delivered: 273
delivery_prob: 0.1878
response_prob: 0.0000
overhead_ratio: 44.5824
latency_avg: 3596.5758
latency_med: 3844.4000
hopcount_avg: 2.3370
hopcount_med: 2
buffertime_avg: 2604.8704
buffertime_med: 2187.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_10_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10
sim_time: 43000.1000
created: 1454
started: 5493
relayed: 2124
aborted: 3369
dropped: 3539
removed: 0
delivered: 10
delivery_prob: 0.0069
response_prob: 0.0000
overhead_ratio: 211.4000
latency_avg: 345.7400
latency_med: 376.8000
hopcount_avg: 1.6000
hopcount_med: 2
buffertime_avg: 390.0812
buffertime_med: 450.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 27804
relayed: 14161
aborted: 13641
dropped: 13292
removed: 0
delivered: 453
delivery_prob: 0.3116
response_prob: 0.0000
overhead_ratio: 30.2605
latency_avg: 6847.2923
latency_med: 7222.2000
hopcount_avg: 2.4194
hopcount_med: 2
buffertime_avg: 5119.1272
buffertime_med: 4344.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 12059
relayed: 4794
aborted: 7264
dropped: 6119
removed: 0
delivered: 57
delivery_prob: 0.0392
response_prob: 0.0000
overhead_ratio: 83.1053
latency_avg: 802.9140
latency_med: 867.1000
hopcount_avg: 2.2632
hopcount_med: 2
buffertime_avg: 651.9266
buffertime_med: 622.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 28206
relayed: 14510
aborted: 13694
dropped: 12695
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 26.5856
latency_avg: 9337.9779
latency_med: 9591.0000
hopcount_avg: 2.4221
hopcount_med: 2
buffertime_avg: 7591.6504
buffertime_med: 6784.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 28419
relayed: 14708
aborted: 13709
dropped: 12098
removed: 0
delivered: 535
delivery_prob: 0.3680
response_prob: 0.0000
overhead_ratio: 26.4916
latency_avg: 10754.9593
latency_med: 10259.5000
hopcount_avg: 2.4224
hopcount_med: 2
buffertime_avg: 9457.6460
buffertime_med: 8825.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 20042
relayed: 8801
aborted: 11239
dropped: 9891
removed: 0
delivered: 124
delivery_prob: 0.0853
response_prob: 0.0000
overhead_ratio: 69.9758
latency_avg: 1420.6460
latency_med: 1396.6000
hopcount_avg: 2.2581
hopcount_med: 2
buffertime_avg: 1110.7690
buffertime_med: 951.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 28738
relayed: 15024
aborted: 13712
dropped: 12238
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 27.5627
latency_avg: 11464.9435
latency_med: 10412.2000
hopcount_avg: 2.4848
hopcount_med: 2
buffertime_avg: 10443.1698
buffertime_med: 10000.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 28929
relayed: 15222
aborted: 13705
dropped: 12191
removed: 0
delivered: 504
delivery_prob: 0.3466
response_prob: 0.0000
overhead_ratio: 29.2024
latency_avg: 11467.3700
latency_med: 10137.9000
hopcount_avg: 2.5278
hopcount_med: 2
buffertime_avg: 11253.8728
buffertime_med: 10870.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 23289
relayed: 10731
aborted: 12556
dropped: 11593
removed: 0
delivered: 168
delivery_prob: 0.1155
response_prob: 0.0000
overhead_ratio: 62.8750
latency_avg: 2105.5304
latency_med: 2144.2000
hopcount_avg: 2.3393
hopcount_med: 2
buffertime_avg: 1598.6275
buffertime_med: 1371.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 29000
relayed: 15289
aborted: 13709
dropped: 11400
removed: 0
delivered: 484
delivery_prob: 0.3329
response_prob: 0.0000
overhead_ratio: 30.5888
latency_avg: 11222.2004
latency_med: 9805.1000
hopcount_avg: 2.5269
hopcount_med: 2
buffertime_avg: 12112.4379
buffertime_med: 11742.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 29000
relayed: 15292
aborted: 13706
dropped: 10774
removed: 0
delivered: 484
delivery_prob: 0.3329
response_prob: 0.0000
overhead_ratio: 30.5950
latency_avg: 11222.2004
latency_med: 9805.1000
hopcount_avg: 2.5269
hopcount_med: 2
buffertime_avg: 12360.8602
buffertime_med: 11947.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 25026
relayed: 11925
aborted: 13099
dropped: 12527
removed: 0
delivered: 210
delivery_prob: 0.1444
response_prob: 0.0000
overhead_ratio: 55.7857
latency_avg: 2690.5957
latency_med: 2707.2000
hopcount_avg: 2.3476
hopcount_med: 2
buffertime_avg: 2069.6709
buffertime_med: 1743.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/EpidemicRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 29000
relayed: 15292
aborted: 13706
dropped: 10774
removed: 0
delivered: 484
delivery_prob: 0.3329
response_prob: 0.0000
overhead_ratio: 30.5950
latency_avg: 11222.2004
latency_med: 9805.1000
hopcount_avg: 2.5269
hopcount_med: 2
buffertime_avg: 12360.8602
buffertime_med: 11947.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 25526
relayed: 12686
aborted: 12838
dropped: 8446
removed: 0
delivered: 503
delivery_prob: 0.3459
response_prob: 0.0000
overhead_ratio: 24.2207
latency_avg: 10579.5748
latency_med: 9232.5000
hopcount_avg: 2.2684
hopcount_med: 2
buffertime_avg: 12831.4399
buffertime_med: 12335.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 18621
relayed: 7980
aborted: 10639
dropped: 8493
removed: 0
delivered: 266
delivery_prob: 0.1829
response_prob: 0.0000
overhead_ratio: 29.0000
latency_avg: 3419.7996
latency_med: 3510.0000
hopcount_avg: 2.2556
hopcount_med: 2
buffertime_avg: 2931.9762
buffertime_med: 2649.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_10_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10
sim_time: 43000.1000
created: 1454
started: 2137
relayed: 749
aborted: 1388
dropped: 2170
removed: 0
delivered: 7
delivery_prob: 0.0048
response_prob: 0.0000
overhead_ratio: 106.0000
latency_avg: 342.3429
latency_med: 376.8000
hopcount_avg: 1.1429
hopcount_med: 1
buffertime_avg: 476.0015
buffertime_med: 556.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 22839
relayed: 10505
aborted: 12332
dropped: 9920
removed: 0
delivered: 466
delivery_prob: 0.3205
response_prob: 0.0000
overhead_ratio: 21.5429
latency_avg: 6551.8069
latency_med: 7098.2000
hopcount_avg: 2.3112
hopcount_med: 2
buffertime_avg: 5489.0572
buffertime_med: 4806.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 4729
relayed: 1724
aborted: 3004
dropped: 3082
removed: 0
delivered: 35
delivery_prob: 0.0241
response_prob: 0.0000
overhead_ratio: 48.2571
latency_avg: 766.3343
latency_med: 826.9000
hopcount_avg: 1.4286
hopcount_med: 1
buffertime_avg: 836.6672
buffertime_med: 1068.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 24183
relayed: 11526
aborted: 12655
dropped: 9810
removed: 0
delivered: 545
delivery_prob: 0.3748
response_prob: 0.0000
overhead_ratio: 20.1486
latency_avg: 8685.3661
latency_med: 8711.4000
hopcount_avg: 2.2826
hopcount_med: 2
buffertime_avg: 7940.9850
buffertime_med: 7181.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 24815
relayed: 12037
aborted: 12776
dropped: 9693
removed: 0
delivered: 555
delivery_prob: 0.3817
response_prob: 0.0000
overhead_ratio: 20.6883
latency_avg: 10046.8155
latency_med: 9389.0000
hopcount_avg: 2.2216
hopcount_med: 2
buffertime_avg: 9844.8080
buffertime_med: 8955.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 9833
relayed: 3778
aborted: 6053
dropped: 4959
removed: 0
delivered: 95
delivery_prob: 0.0653
response_prob: 0.0000
overhead_ratio: 38.7684
latency_avg: 1393.5779
latency_med: 1380.5000
hopcount_avg: 1.8105
hopcount_med: 2
buffertime_avg: 1403.2138
buffertime_med: 1414.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 25266
relayed: 12447
aborted: 12817
dropped: 9788
removed: 0
delivered: 533
delivery_prob: 0.3666
response_prob: 0.0000
overhead_ratio: 22.3527
latency_avg: 10336.3475
latency_med: 9247.1000
hopcount_avg: 2.2158
hopcount_med: 2
buffertime_avg: 10845.8333
buffertime_med: 10157.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 25505
relayed: 12679
aborted: 12824
dropped: 9809
removed: 0
delivered: 514
delivery_prob: 0.3535
response_prob: 0.0000
overhead_ratio: 23.6673
latency_avg: 10416.7479
latency_med: 9247.1000
hopcount_avg: 2.2198
hopcount_med: 2
buffertime_avg: 11561.5742
buffertime_med: 11139.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 13791
relayed: 5549
aborted: 8240
dropped: 6556
removed: 0
delivered: 160
delivery_prob: 0.1100
response_prob: 0.0000
overhead_ratio: 33.6813
latency_avg: 2106.4050
latency_med: 2193.4000
hopcount_avg: 2.0875
hopcount_med: 2
buffertime_avg: 1922.3595
buffertime_med: 1800.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 25420
relayed: 12585
aborted: 12833
dropped: 8734
removed: 0
delivered: 506
delivery_prob: 0.3480
response_prob: 0.0000
overhead_ratio: 23.8715
latency_avg: 10593.8783
latency_med: 9369.7000
hopcount_avg: 2.2609
hopcount_med: 2
buffertime_avg: 12729.3837
buffertime_med: 12339.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 25526
relayed: 12683
aborted: 12841
dropped: 8458
removed: 0
delivered: 498
delivery_prob: 0.3425
response_prob: 0.0000
overhead_ratio: 24.4679
latency_avg: 10432.7560
latency_med: 9160.2000
hopcount_avg: 2.2410
hopcount_med: 2
buffertime_avg: 12819.4485
buffertime_med: 12357.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 16552
relayed: 6912
aborted: 9638
dropped: 7668
removed: 0
delivered: 212
delivery_prob: 0.1458
response_prob: 0.0000
overhead_ratio: 31.6038
latency_avg: 2698.7236
latency_med: 2818.0000
hopcount_avg: 2.1368
hopcount_med: 2
buffertime_avg: 2461.2345
buffertime_med: 2277.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/ProphetRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 25496
relayed: 12669
aborted: 12825
dropped: 8434
removed: 0
delivered: 504
delivery_prob: 0.3466
response_prob: 0.0000
overhead_ratio: 24.1369
latency_avg: 10416.9218
latency_med: 9232.5000
hopcount_avg: 2.2302
hopcount_med: 2
buffertime_avg: 12841.7710
buffertime_med: 12455.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 15431
relayed: 6112
aborted: 9318
dropped: 1801
removed: 0
delivered: 754
delivery_prob: 0.5186
response_prob: 0.0000
overhead_ratio: 7.1061
latency_avg: 10782.8297
latency_med: 8890.4000
hopcount_avg: 2.3302
hopcount_med: 2
buffertime_avg: 27479.6294
buffertime_med: 27233.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 13950
relayed: 5456
aborted: 8493
dropped: 5910
removed: 0
delivered: 270
delivery_prob: 0.1857
response_prob: 0.0000
overhead_ratio: 19.2074
latency_avg: 3132.4852
latency_med: 3214.3000
hopcount_avg: 2.2259
hopcount_med: 2
buffertime_avg: 4621.7778
buffertime_med: 5046.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_10_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10
sim_time: 43000.1000
created: 1454
started: 4284
relayed: 1598
aborted: 2686
dropped: 3014
removed: 0
delivered: 10
delivery_prob: 0.0069
response_prob: 0.0000
overhead_ratio: 158.8000
latency_avg: 345.7300
latency_med: 376.8000
hopcount_avg: 1.6000
hopcount_med: 2
buffertime_avg: 429.6034
buffertime_med: 540.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 14787
relayed: 5843
aborted: 8943
dropped: 5144
removed: 0
delivered: 476
delivery_prob: 0.3274
response_prob: 0.0000
overhead_ratio: 11.2752
latency_avg: 5716.6221
latency_med: 5608.4000
hopcount_avg: 2.2689
hopcount_med: 2
buffertime_avg: 10243.5920
buffertime_med: 10893.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 7761
relayed: 2879
aborted: 4881
dropped: 4210
removed: 0
delivered: 50
delivery_prob: 0.0344
response_prob: 0.0000
overhead_ratio: 56.5800
latency_avg: 779.3900
latency_med: 871.6000
hopcount_avg: 1.9400
hopcount_med: 2
buffertime_avg: 811.2057
buffertime_med: 912.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15294
relayed: 6057
aborted: 9236
dropped: 3176
removed: 0
delivered: 702
delivery_prob: 0.4828
response_prob: 0.0000
overhead_ratio: 7.6282
latency_avg: 9445.4876
latency_med: 8452.8000
hopcount_avg: 2.3348
hopcount_med: 2
buffertime_avg: 22069.4999
buffertime_med: 22746.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 11130
relayed: 4260
aborted: 6869
dropped: 5392
removed: 0
delivered: 115
delivery_prob: 0.0791
response_prob: 0.0000
overhead_ratio: 36.0435
latency_avg: 1317.6957
latency_med: 1240.3000
hopcount_avg: 2.1130
hopcount_med: 2
buffertime_avg: 1645.7661
buffertime_med: 1805.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15425
relayed: 6103
aborted: 9321
dropped: 2417
removed: 0
delivered: 737
delivery_prob: 0.5069
response_prob: 0.0000
overhead_ratio: 7.2809
latency_avg: 10316.3821
latency_med: 8794.8000
hopcount_avg: 2.3256
hopcount_med: 2
buffertime_avg: 26455.7301
buffertime_med: 27267.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 15416
relayed: 6107
aborted: 9308
dropped: 1985
removed: 0
delivered: 748
delivery_prob: 0.5144
response_prob: 0.0000
overhead_ratio: 7.1644
latency_avg: 10561.0922
latency_med: 8861.0000
hopcount_avg: 2.3342
hopcount_med: 2
buffertime_avg: 27860.0581
buffertime_med: 27733.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 12588
relayed: 4860
aborted: 7727
dropped: 5784
removed: 0
delivered: 159
delivery_prob: 0.1094
response_prob: 0.0000
overhead_ratio: 29.5660
latency_avg: 1843.3629
latency_med: 1792.1000
hopcount_avg: 2.1384
hopcount_med: 2
buffertime_avg: 2585.0605
buffertime_med: 2823.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 15431
relayed: 6112
aborted: 9318
dropped: 1813
removed: 0
delivered: 754
delivery_prob: 0.5186
response_prob: 0.0000
overhead_ratio: 7.1061
latency_avg: 10782.8297
latency_med: 8890.4000
hopcount_avg: 2.3302
hopcount_med: 2
buffertime_avg: 27570.3090
buffertime_med: 27303.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 15431
relayed: 6112
aborted: 9318
dropped: 1801
removed: 0
delivered: 754
delivery_prob: 0.5186
response_prob: 0.0000
overhead_ratio: 7.1061
latency_avg: 10782.8297
latency_med: 8890.4000
hopcount_avg: 2.3302
hopcount_med: 2
buffertime_avg: 27479.6294
buffertime_med: 27233.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 13465
relayed: 5246
aborted: 8218
dropped: 5946
removed: 0
delivered: 211
delivery_prob: 0.1451
response_prob: 0.0000
overhead_ratio: 23.8626
latency_avg: 2413.5825
latency_med: 2282.4000
hopcount_avg: 2.1706
hopcount_med: 2
buffertime_avg: 3560.0848
buffertime_med: 3913.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/SprayAndWaitRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 15431
relayed: 6112
aborted: 9318
dropped: 1801
removed: 0
delivered: 754
delivery_prob: 0.5186
response_prob: 0.0000
overhead_ratio: 7.1061
latency_avg: 10782.8297
latency_med: 8890.4000
hopcount_avg: 2.3302
hopcount_med: 2
buffertime_avg: 27479.6294
buffertime_med: 27233.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 15468
relayed: 6084
aborted: 9383
dropped: 1164
removed: 709
delivered: 768
delivery_prob: 0.5282
response_prob: 0.0000
overhead_ratio: 6.9219
latency_avg: 10993.9971
latency_med: 8973.0000
hopcount_avg: 2.3164
hopcount_med: 2
buffertime_avg: 21886.1895
buffertime_med: 25553.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 11117
relayed: 4300
aborted: 6815
dropped: 3161
removed: 2027
delivered: 178
delivery_prob: 0.1224
response_prob: 0.0000
overhead_ratio: 23.1573
latency_avg: 3259.2781
latency_med: 3420.9000
hopcount_avg: 1.9382
hopcount_med: 2
buffertime_avg: 2678.6734
buffertime_med: 2280.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_10_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10
sim_time: 43000.1000
created: 1454
started: 974
relayed: 315
aborted: 659
dropped: 1726
removed: 11
delivered: 7
delivery_prob: 0.0048
response_prob: 0.0000
overhead_ratio: 44.0000
latency_avg: 362.9000
latency_med: 387.1000
hopcount_avg: 1.1429
hopcount_med: 1
buffertime_avg: 522.3848
buffertime_med: 564.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 18748
relayed: 8211
aborted: 10536
dropped: 4655
removed: 2999
delivered: 486
delivery_prob: 0.3343
response_prob: 0.0000
overhead_ratio: 15.8951
latency_avg: 5978.0101
latency_med: 5973.9000
hopcount_avg: 2.3169
hopcount_med: 2
buffertime_avg: 6462.0381
buffertime_med: 7871.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 2299
relayed: 740
aborted: 1558
dropped: 2035
removed: 76
delivered: 31
delivery_prob: 0.0213
response_prob: 0.0000
overhead_ratio: 22.8710
latency_avg: 766.3323
latency_med: 826.9000
hopcount_avg: 1.3871
hopcount_med: 1
buffertime_avg: 963.3395
buffertime_med: 1155.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14609.3541
buffertime_med: 16448.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15424
relayed: 6070
aborted: 9352
dropped: 2801
removed: 663
delivered: 709
delivery_prob: 0.4876
response_prob: 0.0000
overhead_ratio: 7.5614
latency_avg: 9424.8614
latency_med: 8431.2000
hopcount_avg: 2.3047
hopcount_med: 2
buffertime_avg: 19272.3587
buffertime_med: 22186.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 5359
relayed: 1836
aborted: 3521
dropped: 2605
removed: 478
delivered: 75
delivery_prob: 0.0516
response_prob: 0.0000
overhead_ratio: 23.4800
latency_avg: 1364.9573
latency_med: 1360.8000
hopcount_avg: 1.6533
hopcount_med: 1
buffertime_avg: 1537.9846
buffertime_med: 1837.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15442
relayed: 6077
aborted: 9364
dropped: 1998
removed: 691
delivered: 750
delivery_prob: 0.5158
response_prob: 0.0000
overhead_ratio: 7.1027
latency_avg: 10339.9831
latency_med: 8812.0000
hopcount_avg: 2.3227
hopcount_med: 2
buffertime_avg: 22523.5151
buffertime_med: 26715.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 15462
relayed: 6087
aborted: 9374
dropped: 1464
removed: 705
delivered: 764
delivery_prob: 0.5254
response_prob: 0.0000
overhead_ratio: 6.9673
latency_avg: 10787.0991
latency_med: 8950.3000
hopcount_avg: 2.3181
hopcount_med: 2
buffertime_avg: 23239.5085
buffertime_med: 26909.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 7735
relayed: 2712
aborted: 5021
dropped: 2933
removed: 920
delivered: 107
delivery_prob: 0.0736
response_prob: 0.0000
overhead_ratio: 24.3458
latency_avg: 1892.5215
latency_med: 1892.3000
hopcount_avg: 1.7570
hopcount_med: 2
buffertime_avg: 2001.8151
buffertime_med: 2011.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 15468
relayed: 6084
aborted: 9383
dropped: 1185
removed: 709
delivered: 768
delivery_prob: 0.5282
response_prob: 0.0000
overhead_ratio: 6.9219
latency_avg: 10993.9971
latency_med: 8973.0000
hopcount_avg: 2.3164
hopcount_med: 2
buffertime_avg: 22093.8388
buffertime_med: 25728.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 15468
relayed: 6084
aborted: 9383
dropped: 1164
removed: 709
delivered: 768
delivery_prob: 0.5282
response_prob: 0.0000
overhead_ratio: 6.9219
latency_avg: 10993.9971
latency_med: 8973.0000
hopcount_avg: 2.3164
hopcount_med: 2
buffertime_avg: 21886.1895
buffertime_med: 25553.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 9672
relayed: 3591
aborted: 6079
dropped: 3083
removed: 1526
delivered: 137
delivery_prob: 0.0942
response_prob: 0.0000
overhead_ratio: 25.2117
latency_avg: 2490.3518
latency_med: 2499.2000
hopcount_avg: 1.8467
hopcount_med: 2
buffertime_avg: 2335.2327
buffertime_med: 2106.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_ second Backup/UpdatedPRoPHET_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 15468
relayed: 6084
aborted: 9383
dropped: 1164
removed: 709
delivered: 768
delivery_prob: 0.5282
response_prob: 0.0000
overhead_ratio: 6.9219
latency_avg: 10993.9971
latency_med: 8973.0000
hopcount_avg: 2.3164
hopcount_med: 2
buffertime_avg: 21886.1895
buffertime_med: 25553.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/EpidemicRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 28819
relayed: 15141
aborted: 13676
dropped: 12599
removed: 0
delivered: 430
delivery_prob: 0.2957
response_prob: 0.0000
overhead_ratio: 34.2116
latency_avg: 10756.4163
latency_med: 9149.9000
hopcount_avg: 2.8465
hopcount_med: 3
buffertime_avg: 8310.4465
buffertime_med: 7792.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/EpidemicRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 25740
relayed: 12408
aborted: 13330
dropped: 12736
removed: 0
delivered: 268
delivery_prob: 0.1843
response_prob: 0.0000
overhead_ratio: 45.2985
latency_avg: 3653.0735
latency_med: 4090.4000
hopcount_avg: 2.2873
hopcount_med: 2
buffertime_avg: 2584.4938
buffertime_med: 2159.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/EpidemicRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 27694
relayed: 14115
aborted: 13577
dropped: 13379
removed: 0
delivered: 430
delivery_prob: 0.2957
response_prob: 0.0000
overhead_ratio: 31.8256
latency_avg: 6755.1926
latency_med: 7370.2000
hopcount_avg: 2.4047
hopcount_med: 2
buffertime_avg: 4863.5427
buffertime_med: 4166.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/EpidemicRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 28159
relayed: 14486
aborted: 13671
dropped: 13145
removed: 0
delivered: 470
delivery_prob: 0.3232
response_prob: 0.0000
overhead_ratio: 29.8213
latency_avg: 8812.7136
latency_med: 8831.4000
hopcount_avg: 2.5553
hopcount_med: 2
buffertime_avg: 6338.3710
buffertime_med: 5571.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/EpidemicRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 28389
relayed: 14704
aborted: 13683
dropped: 12843
removed: 0
delivered: 487
delivery_prob: 0.3349
response_prob: 0.0000
overhead_ratio: 29.1930
latency_avg: 10289.0507
latency_med: 9789.8000
hopcount_avg: 2.7105
hopcount_med: 2
buffertime_avg: 7286.3568
buffertime_med: 6557.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/EpidemicRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 28616
relayed: 14961
aborted: 13653
dropped: 12842
removed: 0
delivered: 463
delivery_prob: 0.3184
response_prob: 0.0000
overhead_ratio: 31.3132
latency_avg: 10647.3501
latency_med: 9261.6000
hopcount_avg: 2.7646
hopcount_med: 2
buffertime_avg: 7634.9169
buffertime_med: 6929.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/EpidemicRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 28763
relayed: 15080
aborted: 13681
dropped: 13019
removed: 0
delivered: 440
delivery_prob: 0.3026
response_prob: 0.0000
overhead_ratio: 33.2727
latency_avg: 10772.8495
latency_med: 9256.8000
hopcount_avg: 2.8136
hopcount_med: 3
buffertime_avg: 7896.2934
buffertime_med: 7280.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/EpidemicRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 28822
relayed: 15146
aborted: 13674
dropped: 13039
removed: 0
delivered: 430
delivery_prob: 0.2957
response_prob: 0.0000
overhead_ratio: 34.2233
latency_avg: 10756.4163
latency_med: 9149.9000
hopcount_avg: 2.8465
hopcount_med: 3
buffertime_avg: 8183.8776
buffertime_med: 7608.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/EpidemicRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 28819
relayed: 15141
aborted: 13676
dropped: 12599
removed: 0
delivered: 430
delivery_prob: 0.2957
response_prob: 0.0000
overhead_ratio: 34.2116
latency_avg: 10756.4163
latency_med: 9149.9000
hopcount_avg: 2.8465
hopcount_med: 3
buffertime_avg: 8310.4465
buffertime_med: 7792.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/EpidemicRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 28819
relayed: 15141
aborted: 13676
dropped: 12599
removed: 0
delivered: 430
delivery_prob: 0.2957
response_prob: 0.0000
overhead_ratio: 34.2116
latency_avg: 10756.4163
latency_med: 9149.9000
hopcount_avg: 2.8465
hopcount_med: 3
buffertime_avg: 8310.4465
buffertime_med: 7792.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/ProphetRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 25310
relayed: 12522
aborted: 12786
dropped: 10246
removed: 0
delivered: 414
delivery_prob: 0.2847
response_prob: 0.0000
overhead_ratio: 29.2464
latency_avg: 9065.2162
latency_med: 7914.8000
hopcount_avg: 2.3430
hopcount_med: 2
buffertime_avg: 8545.9178
buffertime_med: 7870.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/ProphetRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 18628
relayed: 7989
aborted: 10637
dropped: 8493
removed: 0
delivered: 267
delivery_prob: 0.1836
response_prob: 0.0000
overhead_ratio: 28.9213
latency_avg: 3433.6839
latency_med: 3593.4000
hopcount_avg: 2.2622
hopcount_med: 2
buffertime_avg: 2928.4201
buffertime_med: 2649.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/ProphetRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 23041
relayed: 10681
aborted: 12358
dropped: 10151
removed: 0
delivered: 441
delivery_prob: 0.3033
response_prob: 0.0000
overhead_ratio: 23.2200
latency_avg: 6400.8236
latency_med: 6774.6000
hopcount_avg: 2.3016
hopcount_med: 2
buffertime_avg: 5135.9895
buffertime_med: 4371.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/ProphetRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 24286
relayed: 11615
aborted: 12669
dropped: 10287
removed: 0
delivered: 491
delivery_prob: 0.3377
response_prob: 0.0000
overhead_ratio: 22.6558
latency_avg: 8200.8035
latency_med: 7967.7000
hopcount_avg: 2.3116
hopcount_med: 2
buffertime_avg: 6659.0575
buffertime_med: 5526.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/ProphetRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 24737
relayed: 12004
aborted: 12731
dropped: 10313
removed: 0
delivered: 477
delivery_prob: 0.3281
response_prob: 0.0000
overhead_ratio: 24.1656
latency_avg: 9148.4723
latency_med: 8510.3000
hopcount_avg: 2.3208
hopcount_med: 2
buffertime_avg: 7539.6899
buffertime_med: 6452.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/ProphetRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 25168
relayed: 12415
aborted: 12751
dropped: 10574
removed: 0
delivered: 455
delivery_prob: 0.3129
response_prob: 0.0000
overhead_ratio: 26.2857
latency_avg: 9175.5662
latency_med: 8022.8000
hopcount_avg: 2.3495
hopcount_med: 2
buffertime_avg: 7881.2839
buffertime_med: 6940.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/ProphetRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 25252
relayed: 12453
aborted: 12797
dropped: 10705
removed: 0
delivered: 438
delivery_prob: 0.3012
response_prob: 0.0000
overhead_ratio: 27.4315
latency_avg: 9239.5452
latency_med: 8045.7000
hopcount_avg: 2.3288
hopcount_med: 2
buffertime_avg: 8170.7700
buffertime_med: 7416.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/ProphetRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 25312
relayed: 12519
aborted: 12791
dropped: 10438
removed: 0
delivered: 420
delivery_prob: 0.2889
response_prob: 0.0000
overhead_ratio: 28.8071
latency_avg: 9168.7686
latency_med: 8003.0000
hopcount_avg: 2.3262
hopcount_med: 2
buffertime_avg: 8523.0514
buffertime_med: 7801.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/ProphetRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 25307
relayed: 12509
aborted: 12796
dropped: 10256
removed: 0
delivered: 414
delivery_prob: 0.2847
response_prob: 0.0000
overhead_ratio: 29.2150
latency_avg: 8982.5461
latency_med: 7907.6000
hopcount_avg: 2.3406
hopcount_med: 2
buffertime_avg: 8520.1682
buffertime_med: 7810.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/ProphetRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 25191
relayed: 12380
aborted: 12809
dropped: 10141
removed: 0
delivered: 423
delivery_prob: 0.2909
response_prob: 0.0000
overhead_ratio: 28.2671
latency_avg: 9088.0563
latency_med: 7953.5000
hopcount_avg: 2.3546
hopcount_med: 2
buffertime_avg: 8578.0325
buffertime_med: 7913.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/SprayAndWaitRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 15187
relayed: 6008
aborted: 9177
dropped: 3606
removed: 0
delivered: 650
delivery_prob: 0.4470
response_prob: 0.0000
overhead_ratio: 8.2431
latency_avg: 8728.0635
latency_med: 7657.2000
hopcount_avg: 2.3446
hopcount_med: 2
buffertime_avg: 18571.1255
buffertime_med: 18345.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/SprayAndWaitRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 13950
relayed: 5456
aborted: 8493
dropped: 5910
removed: 0
delivered: 270
delivery_prob: 0.1857
response_prob: 0.0000
overhead_ratio: 19.2074
latency_avg: 3132.4852
latency_med: 3214.3000
hopcount_avg: 2.2259
hopcount_med: 2
buffertime_avg: 4621.7778
buffertime_med: 5046.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/SprayAndWaitRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 14787
relayed: 5843
aborted: 8943
dropped: 5145
removed: 0
delivered: 476
delivery_prob: 0.3274
response_prob: 0.0000
overhead_ratio: 11.2752
latency_avg: 5716.6221
latency_med: 5608.4000
hopcount_avg: 2.2689
hopcount_med: 2
buffertime_avg: 10232.3390
buffertime_med: 10868.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/SprayAndWaitRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15059
relayed: 5963
aborted: 9095
dropped: 4249
removed: 0
delivered: 598
delivery_prob: 0.4113
response_prob: 0.0000
overhead_ratio: 8.9716
latency_avg: 7623.3174
latency_med: 7187.0000
hopcount_avg: 2.2960
hopcount_med: 2
buffertime_avg: 15458.8317
buffertime_med: 16168.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/SprayAndWaitRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15199
relayed: 6004
aborted: 9194
dropped: 3779
removed: 0
delivered: 645
delivery_prob: 0.4436
response_prob: 0.0000
overhead_ratio: 8.3085
latency_avg: 8544.9874
latency_med: 7600.6000
hopcount_avg: 2.3163
hopcount_med: 2
buffertime_avg: 18073.9198
buffertime_med: 18336.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/SprayAndWaitRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15186
relayed: 6008
aborted: 9176
dropped: 3623
removed: 0
delivered: 649
delivery_prob: 0.4464
response_prob: 0.0000
overhead_ratio: 8.2573
latency_avg: 8693.7627
latency_med: 7639.7000
hopcount_avg: 2.3421
hopcount_med: 2
buffertime_avg: 18553.3965
buffertime_med: 18345.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/SprayAndWaitRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 15187
relayed: 6008
aborted: 9177
dropped: 3609
removed: 0
delivered: 650
delivery_prob: 0.4470
response_prob: 0.0000
overhead_ratio: 8.2431
latency_avg: 8728.0635
latency_med: 7657.2000
hopcount_avg: 2.3446
hopcount_med: 2
buffertime_avg: 18577.9372
buffertime_med: 18345.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/SprayAndWaitRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 15187
relayed: 6008
aborted: 9177
dropped: 3606
removed: 0
delivered: 650
delivery_prob: 0.4470
response_prob: 0.0000
overhead_ratio: 8.2431
latency_avg: 8728.0635
latency_med: 7657.2000
hopcount_avg: 2.3446
hopcount_med: 2
buffertime_avg: 18571.1255
buffertime_med: 18345.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/SprayAndWaitRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 15187
relayed: 6008
aborted: 9177
dropped: 3606
removed: 0
delivered: 650
delivery_prob: 0.4470
response_prob: 0.0000
overhead_ratio: 8.2431
latency_avg: 8728.0635
latency_med: 7657.2000
hopcount_avg: 2.3446
hopcount_med: 2
buffertime_avg: 18571.1255
buffertime_med: 18345.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/SprayAndWaitRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 15187
relayed: 6008
aborted: 9177
dropped: 3606
removed: 0
delivered: 650
delivery_prob: 0.4470
response_prob: 0.0000
overhead_ratio: 8.2431
latency_avg: 8728.0635
latency_med: 7657.2000
hopcount_avg: 2.3446
hopcount_med: 2
buffertime_avg: 18571.1255
buffertime_med: 18345.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/UpdatedPRoPHET_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 15224
relayed: 5921
aborted: 9301
dropped: 2934
removed: 592
delivered: 657
delivery_prob: 0.4519
response_prob: 0.0000
overhead_ratio: 8.0122
latency_avg: 9254.5437
latency_med: 7940.4000
hopcount_avg: 2.2603
hopcount_med: 2
buffertime_avg: 17732.0298
buffertime_med: 18539.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/UpdatedPRoPHET_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 7224
relayed: 2722
aborted: 4501
dropped: 2267
removed: 1488
delivered: 140
delivery_prob: 0.0963
response_prob: 0.0000
overhead_ratio: 18.4429
latency_avg: 3132.3743
latency_med: 3157.3000
hopcount_avg: 1.6786
hopcount_med: 1
buffertime_avg: 2889.0604
buffertime_med: 2273.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/UpdatedPRoPHET_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 17795
relayed: 7306
aborted: 10487
dropped: 4524
removed: 2260
delivered: 479
delivery_prob: 0.3294
response_prob: 0.0000
overhead_ratio: 14.2526
latency_avg: 5942.5570
latency_med: 5876.6000
hopcount_avg: 2.3278
hopcount_med: 2
buffertime_avg: 7125.5489
buffertime_med: 8870.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/UpdatedPRoPHET_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15263
relayed: 5965
aborted: 9296
dropped: 3810
removed: 614
delivered: 615
delivery_prob: 0.4230
response_prob: 0.0000
overhead_ratio: 8.6992
latency_avg: 7718.4281
latency_med: 7370.2000
hopcount_avg: 2.2602
hopcount_med: 2
buffertime_avg: 14044.2472
buffertime_med: 15858.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/UpdatedPRoPHET_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15280
relayed: 5997
aborted: 9282
dropped: 3210
removed: 653
delivered: 661
delivery_prob: 0.4546
response_prob: 0.0000
overhead_ratio: 8.0726
latency_avg: 8990.3059
latency_med: 7953.5000
hopcount_avg: 2.2542
hopcount_med: 2
buffertime_avg: 16743.0719
buffertime_med: 18263.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/UpdatedPRoPHET_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15204
relayed: 5954
aborted: 9249
dropped: 3002
removed: 624
delivered: 672
delivery_prob: 0.4622
response_prob: 0.0000
overhead_ratio: 7.8601
latency_avg: 9311.9408
latency_med: 8188.4000
hopcount_avg: 2.2574
hopcount_med: 2
buffertime_avg: 17563.8130
buffertime_med: 18539.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/UpdatedPRoPHET_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 15268
relayed: 5959
aborted: 9308
dropped: 2948
removed: 612
delivered: 678
delivery_prob: 0.4663
response_prob: 0.0000
overhead_ratio: 7.7891
latency_avg: 9295.4677
latency_med: 8188.4000
hopcount_avg: 2.2640
hopcount_med: 2
buffertime_avg: 17620.9860
buffertime_med: 18435.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/UpdatedPRoPHET_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 15231
relayed: 5940
aborted: 9289
dropped: 2951
removed: 589
delivered: 664
delivery_prob: 0.4567
response_prob: 0.0000
overhead_ratio: 7.9458
latency_avg: 9283.0857
latency_med: 8131.4000
hopcount_avg: 2.2425
hopcount_med: 2
buffertime_avg: 17691.6686
buffertime_med: 18732.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/UpdatedPRoPHET_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 15174
relayed: 5920
aborted: 9252
dropped: 2920
removed: 597
delivered: 673
delivery_prob: 0.4629
response_prob: 0.0000
overhead_ratio: 7.7964
latency_avg: 9410.0239
latency_med: 8152.8000
hopcount_avg: 2.2823
hopcount_med: 2
buffertime_avg: 17753.6691
buffertime_med: 18528.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/12_02_12_bk/UpdatedPRoPHET_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 15299
relayed: 5945
aborted: 9352
dropped: 2939
removed: 599
delivered: 670
delivery_prob: 0.4608
response_prob: 0.0000
overhead_ratio: 7.8731
latency_avg: 9317.1488
latency_med: 8341.3000
hopcount_avg: 2.2687
hopcount_med: 2
buffertime_avg: 17726.5851
buffertime_med: 18542.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EffectofTTL.txt <==
## Scenario settings
Scenario.name = %%Group.router%%_%%Group.movementModel%%_%%Group.msgTtl%%

Scenario.simulateConnections = true
Scenario.updateInterval = 0.1
# 43200s == 12h
Scenario.endTime = 43000

## Interface-specific settings:
# type : which interface class the interface belongs to
# For different types, the sub-parameters are interface-specific
# For SimpleBroadcastInterface, the parameters are:
# transmitSpeed : transmit speed of the interface (bytes per second) 
# transmitRange : range of the interface (meters)

# "Bluetooth" interface for all nodes
btInterface.type = SimpleBroadcastInterface
# Transmit speed of 2 Mbps = 250kBps
btInterface.transmitSpeed = 250k
btInterface.transmitRange = 10

# High speed, long range, interface for group 4
highspeedInterface.type = SimpleBroadcastInterface
highspeedInterface.transmitSpeed = 10M
highspeedInterface.transmitRange = 10

# Define 6 different node groups
Scenario.nrofHostGroups = 6

## Group-specific settings:
# groupID : Group's identifier. Used as the prefix of host names
# nrofHosts: number of hosts in the group
# movementModel: movement model of the hosts (valid class name from movement package)
# waitTime: minimum and maximum wait times (seconds) after reaching destination
# speed: minimum and maximum speeds (m/s) when moving on a path
# bufferSize: size of the message buffer (bytes)
# router: router used to route messages (valid class name from routing package)
# activeTimes: Time intervals when the nodes in the group are active (start1, end1, start2, end2, ...)
# msgTtl : TTL (minutes) of the messages created by this host group, default=infinite

## Group and movement model specific settings
# pois: Points Of Interest indexes and probabilities (poiIndex1, poiProb1, poiIndex2, poiProb2, ... )
#       for ShortestPathMapBasedMovement
# okMaps : which map nodes are OK for the group (map file indexes), default=all 
#          for all MapBasedMovent models
# routeFile: route's file path - for MapRouteMovement
# routeType: route's type - for MapRouteMovement


# Common settings for all groups
Group.movementModel = MapBasedMovement
#Group.movementModel =[RandomWaypoint;MapBasedMovement; ShortestPathMapBasedMovement;]
#Group.movementModel = RandomWalk
#Group.router = EpidemicRouter
#Group.router = SprayAndWaitRouter
Group.router = ProphetRouter
#Group.router = UpdatedPRoPHET
#Group.router = SprayAndFocusRouter

SprayAndWaitRouter.nrofCopies = 5
SprayAndWaitRouter.binaryMode = true

SprayAndFocusRouter.nrofCopies = 5
SprayAndFocusRouter.binaryMode = true

Group.router = [EpidemicRouter;ProphetRouter;SprayAndWaitRouter; UpdatedPRoPHET;]

#Group.router = [EpidemicRouter;ProphetRouter;]

#Group.router = Fu_Adaptive_Router
Fu_Adaptive_Router.decisionEngine = community.DistributedBubbleRap
Fu_Adaptive_Router.communityDetectAlg = routing.community.KCliqueCommunityDetection
Fu_Adaptive_Router.K = 5
Fu_Adaptive_Router.familiarThreshold = 700
Fu_Adaptive_Router.centralityAlg = routing.community.CWindowCentrality


Group.bufferSize = 20M
Group.waitTime = 0, 120
# All nodes have the bluetooth interface
Group.nrofInterfaces = 1
Group.interface1 = btInterface
# Walking speeds
Group.speed = 0.5, 1.5
# Message TTL of 300 minutes (5 hours)
#Group.msgTtl = [300;400;500;600; 700; 800; 900;]
Group.msgTtl = [20;40;60;80; 100; 200; 1000;]

Group.nrofHosts = 40

# group1 (pedestrians) specific settings
Group1.groupID = p

# group2 specific settings
Group2.groupID = c
# cars can drive only on roads
Group2.okMaps = 1
# 10-50 km/h
Group2.speed = 2.7, 13.9

# another group of pedestrians
Group3.groupID = w

# The Tram groups
Group4.groupID = t
Group4.bufferSize = 50M
Group4.movementModel = MapRouteMovement
Group4.routeFile = data/tram3.wkt
Group4.routeType = 1
Group4.waitTime = 10,30
Group4.speed = 7, 10
Group4.nrofHosts = 2
Group4.nrofInterfaces = 2
Group4.interface1 = btInterface
Group4.interface2 = highspeedInterface

Group5.groupID = t
Group5.bufferSize = 50M
Group5.movementModel = MapRouteMovement
Group5.routeFile = data/tram4.wkt
Group5.routeType = 2
Group5.waitTime = 10, 30
Group5.speed = 7, 10
Group5.nrofHosts = 2

Group6.groupID = t
Group6.bufferSize = 50M
Group6.movementModel = MapRouteMovement
Group6.routeFile = data/tram10.wkt
Group6.routeType = 2
Group6.waitTime = 10, 30
Group6.speed = 7, 10
Group6.nrofHosts = 2


## Message creation parameters 
# How many event generators
Events.nrof = 1
# Class of the first event generator
Events1.class = MessageEventGenerator
# (following settings are specific for the MessageEventGenerator class)
# Creation interval in seconds (one new message every 25 to 35 seconds)
Events1.interval = 25,35
# Message sizes (500kB - 1MB)
Events1.size = 500k,1M
# range of message source/destination addresses
Events1.hosts = 0,125
# Message ID prefix
Events1.prefix = M


############ ENERGY RELATED SETTING ################
#Group Initial energy 
Group.initialEnergy= 480000
# Energy expenditure by scan.
Group.scanEnergy = 0.92
Group.scanEnergy = 1
#Group scan responce energy 
Group.scanResponseEnergy = 0.92
# Energy expenditure per second when sending data.
Group.transmitEnergy = 0.08
#Energy expenditure  per second when receiving data
Group.receiveEnergy = 0.08

############End of energy related setting


## Movement model settings
# seed for movement models' pseudo random number generator (default = 0)
MovementModel.rngSeed = 1
# World's size for Movement Models without implicit size (width, height; meters)
MovementModel.worldSize = 4500, 3400
# How long time to move hosts in the world before real simulation
MovementModel.warmup = 1000

## Map based movement -movement model specific settings
MapBasedMovement.nrofMapFiles = 4

MapBasedMovement.mapFile1 = data/roads.wkt
MapBasedMovement.mapFile2 = data/main_roads.wkt
MapBasedMovement.mapFile3 = data/pedestrian_paths.wkt
MapBasedMovement.mapFile4 = data/shops.wkt

## Reports - all report names have to be valid report classes

# how many reports to load
Report.nrofReports = 1
# length of the warm up period (simulated seconds)
Report.warmup = 0
# default directory of reports (can be overridden per Report with output setting)
Report.reportDir = reports/Thesis/EffectofTTL
# Report classes to load
Report.report1 = MessageStatsReport
#Report.report2 = BufferOccupancyReport
Report.granularity = 100


## Default settings for some routers settings
ProphetRouter.secondsInTimeUnit = 30
UpdatedPRoPHET.secondsInTimeUnit = 30
FuadRouter.secondsInTimeUnit = 30
#SprayAndWaitRouter.nrofCopies = 5
#SprayAndWaitRouter.binaryMode = true

## Optimization settings -- these affect the speed of the simulation
## see World class for details.
Optimization.cellSizeMult = 5
Optimization.randomizeUpdateOrder = true


## GUI settings

# GUI underlay image settings
GUI.UnderlayImage.fileName = data/helsinki_underlay.png
# Image offset in pixels (x, y)
GUI.UnderlayImage.offset = 64, 20
# Scaling factor for the image
GUI.UnderlayImage.scale = 4.75
# Image rotation (radians)
GUI.UnderlayImage.rotate = -0.015

# how many events to show in the log panel (default = 30)
GUI.EventLogPanel.nrofEvents = 100
# Regular Expression log filter (see Pattern-class from the Java API for RE-matching details)
#GUI.EventLogPanel.REfilter = .*p[1-9]<->p[1-9]$





==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EpidemicRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 28909
relayed: 15212
aborted: 13695
dropped: 12418
removed: 0
delivered: 446
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 33.1076
latency_avg: 10989.4478
latency_med: 9662.5000
hopcount_avg: 2.8094
hopcount_med: 2
buffertime_avg: 8782.5168
buffertime_med: 8434.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EpidemicRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 25774
relayed: 12444
aborted: 13328
dropped: 12750
removed: 0
delivered: 273
delivery_prob: 0.1878
response_prob: 0.0000
overhead_ratio: 44.5824
latency_avg: 3596.5758
latency_med: 3844.4000
hopcount_avg: 2.3370
hopcount_med: 2
buffertime_avg: 2604.8489
buffertime_med: 2187.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EpidemicRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 27700
relayed: 14080
aborted: 13618
dropped: 13253
removed: 0
delivered: 430
delivery_prob: 0.2957
response_prob: 0.0000
overhead_ratio: 31.7442
latency_avg: 6812.6147
latency_med: 7277.8000
hopcount_avg: 2.4233
hopcount_med: 2
buffertime_avg: 4937.2191
buffertime_med: 4253.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EpidemicRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 12059
relayed: 4794
aborted: 7264
dropped: 6119
removed: 0
delivered: 57
delivery_prob: 0.0392
response_prob: 0.0000
overhead_ratio: 83.1053
latency_avg: 802.9140
latency_med: 867.1000
hopcount_avg: 2.2632
hopcount_med: 2
buffertime_avg: 651.9266
buffertime_med: 622.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EpidemicRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EpidemicRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 28400
relayed: 14705
aborted: 13693
dropped: 12771
removed: 0
delivered: 498
delivery_prob: 0.3425
response_prob: 0.0000
overhead_ratio: 28.5281
latency_avg: 10370.5163
latency_med: 9833.5000
hopcount_avg: 2.5863
hopcount_med: 2
buffertime_avg: 7614.5551
buffertime_med: 6995.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EpidemicRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 20042
relayed: 8801
aborted: 11239
dropped: 9891
removed: 0
delivered: 124
delivery_prob: 0.0853
response_prob: 0.0000
overhead_ratio: 69.9758
latency_avg: 1420.6460
latency_med: 1396.6000
hopcount_avg: 2.2581
hopcount_med: 2
buffertime_avg: 1110.7690
buffertime_med: 951.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EpidemicRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 28675
relayed: 14982
aborted: 13691
dropped: 12802
removed: 0
delivered: 474
delivery_prob: 0.3260
response_prob: 0.0000
overhead_ratio: 30.6076
latency_avg: 10638.4719
latency_med: 9805.1000
hopcount_avg: 2.6414
hopcount_med: 2
buffertime_avg: 8041.9398
buffertime_med: 7483.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EpidemicRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 28832
relayed: 15133
aborted: 13697
dropped: 12973
removed: 0
delivered: 460
delivery_prob: 0.3164
response_prob: 0.0000
overhead_ratio: 31.8978
latency_avg: 11101.3663
latency_med: 9805.1000
hopcount_avg: 2.7587
hopcount_med: 2
buffertime_avg: 8342.2971
buffertime_med: 7933.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EpidemicRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 23289
relayed: 10731
aborted: 12556
dropped: 11593
removed: 0
delivered: 168
delivery_prob: 0.1155
response_prob: 0.0000
overhead_ratio: 62.8750
latency_avg: 2105.5304
latency_med: 2144.2000
hopcount_avg: 2.3393
hopcount_med: 2
buffertime_avg: 1598.6275
buffertime_med: 1371.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EpidemicRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 28894
relayed: 15199
aborted: 13693
dropped: 12736
removed: 0
delivered: 446
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 33.0785
latency_avg: 10989.4478
latency_med: 9662.5000
hopcount_avg: 2.8094
hopcount_med: 2
buffertime_avg: 8686.2195
buffertime_med: 8317.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EpidemicRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 28909
relayed: 15212
aborted: 13695
dropped: 12418
removed: 0
delivered: 446
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 33.1076
latency_avg: 10989.4478
latency_med: 9662.5000
hopcount_avg: 2.8094
hopcount_med: 2
buffertime_avg: 8782.5168
buffertime_med: 8434.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EpidemicRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 25026
relayed: 11925
aborted: 13099
dropped: 12527
removed: 0
delivered: 210
delivery_prob: 0.1444
response_prob: 0.0000
overhead_ratio: 55.7857
latency_avg: 2690.5957
latency_med: 2707.2000
hopcount_avg: 2.3476
hopcount_med: 2
buffertime_avg: 2069.6709
buffertime_med: 1743.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/EpidemicRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 28909
relayed: 15212
aborted: 13695
dropped: 12418
removed: 0
delivered: 446
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 33.1076
latency_avg: 10989.4478
latency_med: 9662.5000
hopcount_avg: 2.8094
hopcount_med: 2
buffertime_avg: 8782.5168
buffertime_med: 8434.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/ProphetRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 25384
relayed: 12558
aborted: 12824
dropped: 10040
removed: 0
delivered: 435
delivery_prob: 0.2992
response_prob: 0.0000
overhead_ratio: 27.8690
latency_avg: 9108.6386
latency_med: 8003.0000
hopcount_avg: 2.3586
hopcount_med: 2
buffertime_avg: 9254.8987
buffertime_med: 8868.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/ProphetRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 18615
relayed: 7982
aborted: 10631
dropped: 8492
removed: 0
delivered: 266
delivery_prob: 0.1829
response_prob: 0.0000
overhead_ratio: 29.0075
latency_avg: 3419.7996
latency_med: 3510.0000
hopcount_avg: 2.2556
hopcount_med: 2
buffertime_avg: 2934.7433
buffertime_med: 2655.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/ProphetRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 22915
relayed: 10584
aborted: 12329
dropped: 10021
removed: 0
delivered: 464
delivery_prob: 0.3191
response_prob: 0.0000
overhead_ratio: 21.8103
latency_avg: 6519.4483
latency_med: 6996.4000
hopcount_avg: 2.3254
hopcount_med: 2
buffertime_avg: 5374.8392
buffertime_med: 4714.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/ProphetRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 4729
relayed: 1724
aborted: 3004
dropped: 3082
removed: 0
delivered: 35
delivery_prob: 0.0241
response_prob: 0.0000
overhead_ratio: 48.2571
latency_avg: 766.3343
latency_med: 826.9000
hopcount_avg: 1.4286
hopcount_med: 1
buffertime_avg: 836.6651
buffertime_med: 1068.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/ProphetRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 24168
relayed: 11496
aborted: 12670
dropped: 10077
removed: 0
delivered: 509
delivery_prob: 0.3501
response_prob: 0.0000
overhead_ratio: 21.5855
latency_avg: 8334.5466
latency_med: 8214.5000
hopcount_avg: 2.2908
hopcount_med: 2
buffertime_avg: 7183.8320
buffertime_med: 6432.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/ProphetRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 24759
relayed: 12006
aborted: 12751
dropped: 10134
removed: 0
delivered: 491
delivery_prob: 0.3377
response_prob: 0.0000
overhead_ratio: 23.4521
latency_avg: 9287.3896
latency_med: 8804.5000
hopcount_avg: 2.3564
hopcount_med: 2
buffertime_avg: 8127.4946
buffertime_med: 7366.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/ProphetRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 9833
relayed: 3778
aborted: 6053
dropped: 4959
removed: 0
delivered: 95
delivery_prob: 0.0653
response_prob: 0.0000
overhead_ratio: 38.7684
latency_avg: 1393.5779
latency_med: 1380.5000
hopcount_avg: 1.8105
hopcount_med: 2
buffertime_avg: 1403.2138
buffertime_med: 1414.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/ProphetRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 25158
relayed: 12365
aborted: 12791
dropped: 10355
removed: 0
delivered: 475
delivery_prob: 0.3267
response_prob: 0.0000
overhead_ratio: 25.0316
latency_avg: 9520.6827
latency_med: 8670.0000
hopcount_avg: 2.4084
hopcount_med: 2
buffertime_avg: 8515.6348
buffertime_med: 7917.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/ProphetRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 25354
relayed: 12532
aborted: 12820
dropped: 10567
removed: 0
delivered: 451
delivery_prob: 0.3102
response_prob: 0.0000
overhead_ratio: 26.7871
latency_avg: 9286.6211
latency_med: 8403.2000
hopcount_avg: 2.4213
hopcount_med: 2
buffertime_avg: 8746.8067
buffertime_med: 8237.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/ProphetRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 13799
relayed: 5553
aborted: 8244
dropped: 6561
removed: 0
delivered: 160
delivery_prob: 0.1100
response_prob: 0.0000
overhead_ratio: 33.7063
latency_avg: 2106.4050
latency_med: 2193.4000
hopcount_avg: 2.0875
hopcount_med: 2
buffertime_avg: 1921.5157
buffertime_med: 1799.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/ProphetRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 25496
relayed: 12679
aborted: 12815
dropped: 10369
removed: 0
delivered: 445
delivery_prob: 0.3061
response_prob: 0.0000
overhead_ratio: 27.4921
latency_avg: 9186.6391
latency_med: 8225.9000
hopcount_avg: 2.4090
hopcount_med: 2
buffertime_avg: 9134.6600
buffertime_med: 8704.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/ProphetRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 25529
relayed: 12697
aborted: 12830
dropped: 10149
removed: 0
delivered: 427
delivery_prob: 0.2937
response_prob: 0.0000
overhead_ratio: 28.7354
latency_avg: 9028.8707
latency_med: 7967.7000
hopcount_avg: 2.3747
hopcount_med: 2
buffertime_avg: 9234.6911
buffertime_med: 8827.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/ProphetRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 16541
relayed: 6898
aborted: 9641
dropped: 7652
removed: 0
delivered: 213
delivery_prob: 0.1465
response_prob: 0.0000
overhead_ratio: 31.3850
latency_avg: 2711.1934
latency_med: 2836.1000
hopcount_avg: 2.1502
hopcount_med: 2
buffertime_avg: 2463.4814
buffertime_med: 2278.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/ProphetRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 25444
relayed: 12636
aborted: 12806
dropped: 10110
removed: 0
delivered: 442
delivery_prob: 0.3040
response_prob: 0.0000
overhead_ratio: 27.5882
latency_avg: 9212.4050
latency_med: 8269.4000
hopcount_avg: 2.4163
hopcount_med: 2
buffertime_avg: 9256.3587
buffertime_med: 8817.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/SprayAndWaitRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 15284
relayed: 6042
aborted: 9241
dropped: 3407
removed: 0
delivered: 659
delivery_prob: 0.4532
response_prob: 0.0000
overhead_ratio: 8.1684
latency_avg: 9106.2354
latency_med: 7907.6000
hopcount_avg: 2.3460
hopcount_med: 2
buffertime_avg: 19064.4511
buffertime_med: 18685.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/SprayAndWaitRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 13950
relayed: 5456
aborted: 8493
dropped: 5910
removed: 0
delivered: 270
delivery_prob: 0.1857
response_prob: 0.0000
overhead_ratio: 19.2074
latency_avg: 3132.4852
latency_med: 3214.3000
hopcount_avg: 2.2259
hopcount_med: 2
buffertime_avg: 4621.7778
buffertime_med: 5046.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/SprayAndWaitRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 14787
relayed: 5843
aborted: 8943
dropped: 5145
removed: 0
delivered: 476
delivery_prob: 0.3274
response_prob: 0.0000
overhead_ratio: 11.2752
latency_avg: 5716.6221
latency_med: 5608.4000
hopcount_avg: 2.2689
hopcount_med: 2
buffertime_avg: 10241.7745
buffertime_med: 10892.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/SprayAndWaitRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 7761
relayed: 2879
aborted: 4881
dropped: 4210
removed: 0
delivered: 50
delivery_prob: 0.0344
response_prob: 0.0000
overhead_ratio: 56.5800
latency_avg: 779.3900
latency_med: 871.6000
hopcount_avg: 1.9400
hopcount_med: 2
buffertime_avg: 811.2057
buffertime_med: 912.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/SprayAndWaitRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/SprayAndWaitRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15285
relayed: 6022
aborted: 9262
dropped: 3705
removed: 0
delivered: 646
delivery_prob: 0.4443
response_prob: 0.0000
overhead_ratio: 8.3220
latency_avg: 8724.4898
latency_med: 7740.8000
hopcount_avg: 2.3189
hopcount_med: 2
buffertime_avg: 18556.3009
buffertime_med: 18848.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/SprayAndWaitRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 11130
relayed: 4260
aborted: 6869
dropped: 5392
removed: 0
delivered: 115
delivery_prob: 0.0791
response_prob: 0.0000
overhead_ratio: 36.0435
latency_avg: 1317.6957
latency_med: 1240.3000
hopcount_avg: 2.1130
hopcount_med: 2
buffertime_avg: 1645.7661
buffertime_med: 1805.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/SprayAndWaitRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15280
relayed: 6043
aborted: 9236
dropped: 3518
removed: 0
delivered: 657
delivery_prob: 0.4519
response_prob: 0.0000
overhead_ratio: 8.1979
latency_avg: 9018.2553
latency_med: 7887.7000
hopcount_avg: 2.3455
hopcount_med: 2
buffertime_avg: 19264.5329
buffertime_med: 18875.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/SprayAndWaitRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 15283
relayed: 6041
aborted: 9241
dropped: 3434
removed: 0
delivered: 658
delivery_prob: 0.4525
response_prob: 0.0000
overhead_ratio: 8.1809
latency_avg: 9059.8591
latency_med: 7907.6000
hopcount_avg: 2.3450
hopcount_med: 2
buffertime_avg: 19190.0279
buffertime_med: 18775.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/SprayAndWaitRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 12588
relayed: 4860
aborted: 7727
dropped: 5784
removed: 0
delivered: 159
delivery_prob: 0.1094
response_prob: 0.0000
overhead_ratio: 29.5660
latency_avg: 1843.3629
latency_med: 1792.1000
hopcount_avg: 2.1384
hopcount_med: 2
buffertime_avg: 2585.0605
buffertime_med: 2823.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/SprayAndWaitRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 15284
relayed: 6042
aborted: 9241
dropped: 3408
removed: 0
delivered: 659
delivery_prob: 0.4532
response_prob: 0.0000
overhead_ratio: 8.1684
latency_avg: 9106.2354
latency_med: 7907.6000
hopcount_avg: 2.3460
hopcount_med: 2
buffertime_avg: 19070.2629
buffertime_med: 18690.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/SprayAndWaitRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 15284
relayed: 6042
aborted: 9241
dropped: 3407
removed: 0
delivered: 659
delivery_prob: 0.4532
response_prob: 0.0000
overhead_ratio: 8.1684
latency_avg: 9106.2354
latency_med: 7907.6000
hopcount_avg: 2.3460
hopcount_med: 2
buffertime_avg: 19064.4511
buffertime_med: 18685.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/SprayAndWaitRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 13465
relayed: 5246
aborted: 8218
dropped: 5946
removed: 0
delivered: 211
delivery_prob: 0.1451
response_prob: 0.0000
overhead_ratio: 23.8626
latency_avg: 2413.5825
latency_med: 2282.4000
hopcount_avg: 2.1706
hopcount_med: 2
buffertime_avg: 3560.0848
buffertime_med: 3913.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/SprayAndWaitRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 15284
relayed: 6042
aborted: 9241
dropped: 3407
removed: 0
delivered: 659
delivery_prob: 0.4532
response_prob: 0.0000
overhead_ratio: 8.1684
latency_avg: 9106.2354
latency_med: 7907.6000
hopcount_avg: 2.3460
hopcount_med: 2
buffertime_avg: 19064.4511
buffertime_med: 18685.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/UpdatedPRoPHET_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2773
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17838.2550
buffertime_med: 18565.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/UpdatedPRoPHET_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 11117
relayed: 4300
aborted: 6815
dropped: 3161
removed: 2027
delivered: 178
delivery_prob: 0.1224
response_prob: 0.0000
overhead_ratio: 23.1573
latency_avg: 3259.2781
latency_med: 3420.9000
hopcount_avg: 1.9382
hopcount_med: 2
buffertime_avg: 2678.6734
buffertime_med: 2280.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/UpdatedPRoPHET_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 18748
relayed: 8211
aborted: 10536
dropped: 4655
removed: 2999
delivered: 486
delivery_prob: 0.3343
response_prob: 0.0000
overhead_ratio: 15.8951
latency_avg: 5978.0101
latency_med: 5973.9000
hopcount_avg: 2.3169
hopcount_med: 2
buffertime_avg: 6460.3690
buffertime_med: 7871.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/UpdatedPRoPHET_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 2299
relayed: 740
aborted: 1558
dropped: 2035
removed: 76
delivered: 31
delivery_prob: 0.0213
response_prob: 0.0000
overhead_ratio: 22.8710
latency_avg: 766.3323
latency_med: 826.9000
hopcount_avg: 1.3871
hopcount_med: 1
buffertime_avg: 963.3395
buffertime_med: 1155.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/UpdatedPRoPHET_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15348
relayed: 5993
aborted: 9354
dropped: 3798
removed: 604
delivered: 616
delivery_prob: 0.4237
response_prob: 0.0000
overhead_ratio: 8.7289
latency_avg: 7714.3317
latency_med: 7410.3000
hopcount_avg: 2.2987
hopcount_med: 2
buffertime_avg: 14361.7282
buffertime_med: 16086.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/UpdatedPRoPHET_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15359
relayed: 6049
aborted: 9308
dropped: 3155
removed: 646
delivered: 693
delivery_prob: 0.4766
response_prob: 0.0000
overhead_ratio: 7.7287
latency_avg: 9181.2680
latency_med: 8148.8000
hopcount_avg: 2.3203
hopcount_med: 2
buffertime_avg: 17343.5832
buffertime_med: 18756.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/UpdatedPRoPHET_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 5359
relayed: 1836
aborted: 3521
dropped: 2605
removed: 478
delivered: 75
delivery_prob: 0.0516
response_prob: 0.0000
overhead_ratio: 23.4800
latency_avg: 1364.9573
latency_med: 1360.8000
hopcount_avg: 1.6533
hopcount_med: 1
buffertime_avg: 1537.9846
buffertime_med: 1837.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/UpdatedPRoPHET_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15371
relayed: 6054
aborted: 9315
dropped: 2921
removed: 650
delivered: 705
delivery_prob: 0.4849
response_prob: 0.0000
overhead_ratio: 7.5872
latency_avg: 9473.5576
latency_med: 8148.8000
hopcount_avg: 2.3404
hopcount_med: 2
buffertime_avg: 18097.3712
buffertime_med: 18839.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/UpdatedPRoPHET_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6054
aborted: 9318
dropped: 2826
removed: 649
delivered: 704
delivery_prob: 0.4842
response_prob: 0.0000
overhead_ratio: 7.5994
latency_avg: 9453.6642
latency_med: 8148.8000
hopcount_avg: 2.3423
hopcount_med: 2
buffertime_avg: 18051.9852
buffertime_med: 18704.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/UpdatedPRoPHET_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 7735
relayed: 2712
aborted: 5021
dropped: 2933
removed: 920
delivered: 107
delivery_prob: 0.0736
response_prob: 0.0000
overhead_ratio: 24.3458
latency_avg: 1892.5215
latency_med: 1892.3000
hopcount_avg: 1.7570
hopcount_med: 2
buffertime_avg: 2001.8151
buffertime_med: 2011.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/UpdatedPRoPHET_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2775
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17851.4264
buffertime_med: 18567.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/UpdatedPRoPHET_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2773
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17838.2550
buffertime_med: 18565.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/UpdatedPRoPHET_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 9672
relayed: 3591
aborted: 6079
dropped: 3083
removed: 1526
delivered: 137
delivery_prob: 0.0942
response_prob: 0.0000
overhead_ratio: 25.2117
latency_avg: 2490.3518
latency_med: 2499.2000
hopcount_avg: 1.8467
hopcount_med: 2
buffertime_avg: 2335.2327
buffertime_med: 2106.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 20MB Buffer/UpdatedPRoPHET_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2773
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17838.2550
buffertime_med: 18565.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/EffectofTTL.txt <==
## Scenario settings
Scenario.name = %%Group.router%%_%%Group.movementModel%%_%%Group.msgTtl%%

Scenario.simulateConnections = true
Scenario.updateInterval = 0.1
# 43200s == 12h
Scenario.endTime = 43000

## Interface-specific settings:
# type : which interface class the interface belongs to
# For different types, the sub-parameters are interface-specific
# For SimpleBroadcastInterface, the parameters are:
# transmitSpeed : transmit speed of the interface (bytes per second) 
# transmitRange : range of the interface (meters)

# "Bluetooth" interface for all nodes
btInterface.type = SimpleBroadcastInterface
# Transmit speed of 2 Mbps = 250kBps
btInterface.transmitSpeed = 250k
btInterface.transmitRange = 10

# High speed, long range, interface for group 4
highspeedInterface.type = SimpleBroadcastInterface
highspeedInterface.transmitSpeed = 10M
highspeedInterface.transmitRange = 10

# Define 6 different node groups
Scenario.nrofHostGroups = 6

## Group-specific settings:
# groupID : Group's identifier. Used as the prefix of host names
# nrofHosts: number of hosts in the group
# movementModel: movement model of the hosts (valid class name from movement package)
# waitTime: minimum and maximum wait times (seconds) after reaching destination
# speed: minimum and maximum speeds (m/s) when moving on a path
# bufferSize: size of the message buffer (bytes)
# router: router used to route messages (valid class name from routing package)
# activeTimes: Time intervals when the nodes in the group are active (start1, end1, start2, end2, ...)
# msgTtl : TTL (minutes) of the messages created by this host group, default=infinite

## Group and movement model specific settings
# pois: Points Of Interest indexes and probabilities (poiIndex1, poiProb1, poiIndex2, poiProb2, ... )
#       for ShortestPathMapBasedMovement
# okMaps : which map nodes are OK for the group (map file indexes), default=all 
#          for all MapBasedMovent models
# routeFile: route's file path - for MapRouteMovement
# routeType: route's type - for MapRouteMovement


# Common settings for all groups
Group.movementModel = MapBasedMovement
#Group.movementModel =[RandomWaypoint;MapBasedMovement; ShortestPathMapBasedMovement;]
#Group.movementModel = RandomWalk
#Group.router = EpidemicRouter
#Group.router = SprayAndWaitRouter
Group.router = ProphetRouter
#Group.router = UpdatedPRoPHET
#Group.router = SprayAndFocusRouter

SprayAndWaitRouter.nrofCopies = 5
SprayAndWaitRouter.binaryMode = true

SprayAndFocusRouter.nrofCopies = 5
SprayAndFocusRouter.binaryMode = true

Group.router = [EpidemicRouter;ProphetRouter;SprayAndWaitRouter; UpdatedPRoPHET;]

#Group.router = [EpidemicRouter;ProphetRouter;]

#Group.router = Fu_Adaptive_Router
Fu_Adaptive_Router.decisionEngine = community.DistributedBubbleRap
Fu_Adaptive_Router.communityDetectAlg = routing.community.KCliqueCommunityDetection
Fu_Adaptive_Router.K = 5
Fu_Adaptive_Router.familiarThreshold = 700
Fu_Adaptive_Router.centralityAlg = routing.community.CWindowCentrality


Group.bufferSize = 20M
Group.waitTime = 0, 120
# All nodes have the bluetooth interface
Group.nrofInterfaces = 1
Group.interface1 = btInterface
# Walking speeds
Group.speed = 0.5, 1.5
# Message TTL of 300 minutes (5 hours)
#Group.msgTtl = [300;400;500;600; 700; 800; 900;]
Group.msgTtl = [20;40;60;80; 100; 200; 1000;]

Group.nrofHosts = 40

# group1 (pedestrians) specific settings
Group1.groupID = p

# group2 specific settings
Group2.groupID = c
# cars can drive only on roads
Group2.okMaps = 1
# 10-50 km/h
Group2.speed = 2.7, 13.9

# another group of pedestrians
Group3.groupID = w

# The Tram groups
Group4.groupID = t
Group4.bufferSize = 50M
Group4.movementModel = MapRouteMovement
Group4.routeFile = data/tram3.wkt
Group4.routeType = 1
Group4.waitTime = 10,30
Group4.speed = 7, 10
Group4.nrofHosts = 2
Group4.nrofInterfaces = 2
Group4.interface1 = btInterface
Group4.interface2 = highspeedInterface

Group5.groupID = t
Group5.bufferSize = 50M
Group5.movementModel = MapRouteMovement
Group5.routeFile = data/tram4.wkt
Group5.routeType = 2
Group5.waitTime = 10, 30
Group5.speed = 7, 10
Group5.nrofHosts = 2

Group6.groupID = t
Group6.bufferSize = 50M
Group6.movementModel = MapRouteMovement
Group6.routeFile = data/tram10.wkt
Group6.routeType = 2
Group6.waitTime = 10, 30
Group6.speed = 7, 10
Group6.nrofHosts = 2


## Message creation parameters 
# How many event generators
Events.nrof = 1
# Class of the first event generator
Events1.class = MessageEventGenerator
# (following settings are specific for the MessageEventGenerator class)
# Creation interval in seconds (one new message every 25 to 35 seconds)
Events1.interval = 25,35
# Message sizes (500kB - 1MB)
Events1.size = 500k,1M
# range of message source/destination addresses
Events1.hosts = 0,125
# Message ID prefix
Events1.prefix = M


############ ENERGY RELATED SETTING ################
#Group Initial energy 
Group.initialEnergy= 480000
# Energy expenditure by scan.
Group.scanEnergy = 0.92
Group.scanEnergy = 1
#Group scan responce energy 
Group.scanResponseEnergy = 0.92
# Energy expenditure per second when sending data.
Group.transmitEnergy = 0.08
#Energy expenditure  per second when receiving data
Group.receiveEnergy = 0.08

############End of energy related setting


## Movement model settings
# seed for movement models' pseudo random number generator (default = 0)
MovementModel.rngSeed = 1
# World's size for Movement Models without implicit size (width, height; meters)
MovementModel.worldSize = 4500, 3400
# How long time to move hosts in the world before real simulation
MovementModel.warmup = 1000

## Map based movement -movement model specific settings
MapBasedMovement.nrofMapFiles = 4

MapBasedMovement.mapFile1 = data/roads.wkt
MapBasedMovement.mapFile2 = data/main_roads.wkt
MapBasedMovement.mapFile3 = data/pedestrian_paths.wkt
MapBasedMovement.mapFile4 = data/shops.wkt

## Reports - all report names have to be valid report classes

# how many reports to load
Report.nrofReports = 1
# length of the warm up period (simulated seconds)
Report.warmup = 0
# default directory of reports (can be overridden per Report with output setting)
Report.reportDir = reports/Thesis/EffectofTTL
# Report classes to load
Report.report1 = MessageStatsReport
#Report.report2 = BufferOccupancyReport
Report.granularity = 100


## Default settings for some routers settings
ProphetRouter.secondsInTimeUnit = 30
UpdatedPRoPHET.secondsInTimeUnit = 30
FuadRouter.secondsInTimeUnit = 30
#SprayAndWaitRouter.nrofCopies = 5
#SprayAndWaitRouter.binaryMode = true

## Optimization settings -- these affect the speed of the simulation
## see World class for details.
Optimization.cellSizeMult = 5
Optimization.randomizeUpdateOrder = true


## GUI settings

# GUI underlay image settings
GUI.UnderlayImage.fileName = data/helsinki_underlay.png
# Image offset in pixels (x, y)
GUI.UnderlayImage.offset = 64, 20
# Scaling factor for the image
GUI.UnderlayImage.scale = 4.75
# Image rotation (radians)
GUI.UnderlayImage.rotate = -0.015

# how many events to show in the log panel (default = 30)
GUI.EventLogPanel.nrofEvents = 100
# Regular Expression log filter (see Pattern-class from the Java API for RE-matching details)
#GUI.EventLogPanel.REfilter = .*p[1-9]<->p[1-9]$





==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/EpidemicRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 28206
relayed: 14510
aborted: 13694
dropped: 12695
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 26.5856
latency_avg: 9337.9779
latency_med: 9591.0000
hopcount_avg: 2.4221
hopcount_med: 2
buffertime_avg: 7591.6504
buffertime_med: 6784.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/EpidemicRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 28419
relayed: 14708
aborted: 13709
dropped: 12098
removed: 0
delivered: 535
delivery_prob: 0.3680
response_prob: 0.0000
overhead_ratio: 26.4916
latency_avg: 10754.9593
latency_med: 10259.5000
hopcount_avg: 2.4224
hopcount_med: 2
buffertime_avg: 9457.6460
buffertime_med: 8825.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/EpidemicRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 28738
relayed: 15024
aborted: 13712
dropped: 12238
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 27.5627
latency_avg: 11464.9435
latency_med: 10412.2000
hopcount_avg: 2.4848
hopcount_med: 2
buffertime_avg: 10443.1698
buffertime_med: 10000.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/EpidemicRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 28929
relayed: 15222
aborted: 13705
dropped: 12191
removed: 0
delivered: 504
delivery_prob: 0.3466
response_prob: 0.0000
overhead_ratio: 29.2024
latency_avg: 11467.3700
latency_med: 10137.9000
hopcount_avg: 2.5278
hopcount_med: 2
buffertime_avg: 11253.8728
buffertime_med: 10870.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/EpidemicRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 29000
relayed: 15289
aborted: 13709
dropped: 11400
removed: 0
delivered: 484
delivery_prob: 0.3329
response_prob: 0.0000
overhead_ratio: 30.5888
latency_avg: 11222.2004
latency_med: 9805.1000
hopcount_avg: 2.5269
hopcount_med: 2
buffertime_avg: 12112.4379
buffertime_med: 11742.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/EpidemicRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 29000
relayed: 15292
aborted: 13706
dropped: 10774
removed: 0
delivered: 484
delivery_prob: 0.3329
response_prob: 0.0000
overhead_ratio: 30.5950
latency_avg: 11222.2004
latency_med: 9805.1000
hopcount_avg: 2.5269
hopcount_med: 2
buffertime_avg: 12360.8602
buffertime_med: 11947.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/EpidemicRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 29000
relayed: 15292
aborted: 13706
dropped: 10774
removed: 0
delivered: 484
delivery_prob: 0.3329
response_prob: 0.0000
overhead_ratio: 30.5950
latency_avg: 11222.2004
latency_med: 9805.1000
hopcount_avg: 2.5269
hopcount_med: 2
buffertime_avg: 12360.8602
buffertime_med: 11947.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/ProphetRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 24156
relayed: 11515
aborted: 12639
dropped: 9790
removed: 0
delivered: 544
delivery_prob: 0.3741
response_prob: 0.0000
overhead_ratio: 20.1673
latency_avg: 8654.4829
latency_med: 8709.1000
hopcount_avg: 2.2629
hopcount_med: 2
buffertime_avg: 7963.8701
buffertime_med: 7204.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/ProphetRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 24748
relayed: 11989
aborted: 12757
dropped: 9623
removed: 0
delivered: 555
delivery_prob: 0.3817
response_prob: 0.0000
overhead_ratio: 20.6018
latency_avg: 10115.0357
latency_med: 9388.7000
hopcount_avg: 2.1946
hopcount_med: 2
buffertime_avg: 9860.4272
buffertime_med: 8999.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/ProphetRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 25211
relayed: 12388
aborted: 12821
dropped: 9725
removed: 0
delivered: 546
delivery_prob: 0.3755
response_prob: 0.0000
overhead_ratio: 21.6886
latency_avg: 10501.6511
latency_med: 9341.6000
hopcount_avg: 2.2436
hopcount_med: 2
buffertime_avg: 10877.5949
buffertime_med: 10200.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/ProphetRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 25430
relayed: 12600
aborted: 12828
dropped: 9772
removed: 0
delivered: 509
delivery_prob: 0.3501
response_prob: 0.0000
overhead_ratio: 23.7544
latency_avg: 10382.7381
latency_med: 9232.5000
hopcount_avg: 2.2299
hopcount_med: 2
buffertime_avg: 11657.1947
buffertime_med: 11090.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/ProphetRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 25514
relayed: 12681
aborted: 12831
dropped: 8815
removed: 0
delivered: 503
delivery_prob: 0.3459
response_prob: 0.0000
overhead_ratio: 24.2107
latency_avg: 10529.9209
latency_med: 9183.6000
hopcount_avg: 2.2644
hopcount_med: 2
buffertime_avg: 12611.9242
buffertime_med: 12085.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/ProphetRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 25521
relayed: 12683
aborted: 12836
dropped: 8457
removed: 0
delivered: 499
delivery_prob: 0.3432
response_prob: 0.0000
overhead_ratio: 24.4168
latency_avg: 10405.6160
latency_med: 9072.6000
hopcount_avg: 2.2565
hopcount_med: 2
buffertime_avg: 12818.3749
buffertime_med: 12284.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/ProphetRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 25568
relayed: 12727
aborted: 12839
dropped: 8475
removed: 0
delivered: 506
delivery_prob: 0.3480
response_prob: 0.0000
overhead_ratio: 24.1522
latency_avg: 10317.5947
latency_med: 9183.6000
hopcount_avg: 2.2332
hopcount_med: 2
buffertime_avg: 12793.9246
buffertime_med: 12368.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/SprayAndWaitRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/SprayAndWaitRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15294
relayed: 6057
aborted: 9236
dropped: 3176
removed: 0
delivered: 702
delivery_prob: 0.4828
response_prob: 0.0000
overhead_ratio: 7.6282
latency_avg: 9445.4876
latency_med: 8452.8000
hopcount_avg: 2.3348
hopcount_med: 2
buffertime_avg: 22069.4999
buffertime_med: 22746.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/SprayAndWaitRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15425
relayed: 6103
aborted: 9321
dropped: 2417
removed: 0
delivered: 737
delivery_prob: 0.5069
response_prob: 0.0000
overhead_ratio: 7.2809
latency_avg: 10316.3821
latency_med: 8794.8000
hopcount_avg: 2.3256
hopcount_med: 2
buffertime_avg: 26455.7301
buffertime_med: 27267.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/SprayAndWaitRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 15416
relayed: 6107
aborted: 9308
dropped: 1985
removed: 0
delivered: 748
delivery_prob: 0.5144
response_prob: 0.0000
overhead_ratio: 7.1644
latency_avg: 10561.0922
latency_med: 8861.0000
hopcount_avg: 2.3342
hopcount_med: 2
buffertime_avg: 27860.0581
buffertime_med: 27733.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/SprayAndWaitRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 15431
relayed: 6112
aborted: 9318
dropped: 1813
removed: 0
delivered: 754
delivery_prob: 0.5186
response_prob: 0.0000
overhead_ratio: 7.1061
latency_avg: 10782.8297
latency_med: 8890.4000
hopcount_avg: 2.3302
hopcount_med: 2
buffertime_avg: 27570.3090
buffertime_med: 27303.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/SprayAndWaitRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 15431
relayed: 6112
aborted: 9318
dropped: 1801
removed: 0
delivered: 754
delivery_prob: 0.5186
response_prob: 0.0000
overhead_ratio: 7.1061
latency_avg: 10782.8297
latency_med: 8890.4000
hopcount_avg: 2.3302
hopcount_med: 2
buffertime_avg: 27479.6294
buffertime_med: 27233.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/SprayAndWaitRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 15431
relayed: 6112
aborted: 9318
dropped: 1801
removed: 0
delivered: 754
delivery_prob: 0.5186
response_prob: 0.0000
overhead_ratio: 7.1061
latency_avg: 10782.8297
latency_med: 8890.4000
hopcount_avg: 2.3302
hopcount_med: 2
buffertime_avg: 27479.6294
buffertime_med: 27233.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/UpdatedPRoPHET_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14609.3541
buffertime_med: 16448.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/UpdatedPRoPHET_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15424
relayed: 6070
aborted: 9352
dropped: 2801
removed: 663
delivered: 709
delivery_prob: 0.4876
response_prob: 0.0000
overhead_ratio: 7.5614
latency_avg: 9424.8614
latency_med: 8431.2000
hopcount_avg: 2.3047
hopcount_med: 2
buffertime_avg: 19272.3587
buffertime_med: 22186.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/UpdatedPRoPHET_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15442
relayed: 6077
aborted: 9364
dropped: 1998
removed: 691
delivered: 750
delivery_prob: 0.5158
response_prob: 0.0000
overhead_ratio: 7.1027
latency_avg: 10339.9831
latency_med: 8812.0000
hopcount_avg: 2.3227
hopcount_med: 2
buffertime_avg: 22523.5151
buffertime_med: 26715.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/UpdatedPRoPHET_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 15462
relayed: 6087
aborted: 9374
dropped: 1464
removed: 705
delivered: 764
delivery_prob: 0.5254
response_prob: 0.0000
overhead_ratio: 6.9673
latency_avg: 10787.0991
latency_med: 8950.3000
hopcount_avg: 2.3181
hopcount_med: 2
buffertime_avg: 23239.5085
buffertime_med: 26909.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/UpdatedPRoPHET_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 15468
relayed: 6084
aborted: 9383
dropped: 1185
removed: 709
delivered: 768
delivery_prob: 0.5282
response_prob: 0.0000
overhead_ratio: 6.9219
latency_avg: 10993.9971
latency_med: 8973.0000
hopcount_avg: 2.3164
hopcount_med: 2
buffertime_avg: 22093.8388
buffertime_med: 25728.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/UpdatedPRoPHET_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 15468
relayed: 6084
aborted: 9383
dropped: 1164
removed: 709
delivered: 768
delivery_prob: 0.5282
response_prob: 0.0000
overhead_ratio: 6.9219
latency_avg: 10993.9971
latency_med: 8973.0000
hopcount_avg: 2.3164
hopcount_med: 2
buffertime_avg: 21886.1895
buffertime_med: 25553.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/13_2_12_With 30MB Buffer/UpdatedPRoPHET_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 15468
relayed: 6084
aborted: 9383
dropped: 1164
removed: 709
delivered: 768
delivery_prob: 0.5282
response_prob: 0.0000
overhead_ratio: 6.9219
latency_avg: 10993.9971
latency_med: 8973.0000
hopcount_avg: 2.3164
hopcount_med: 2
buffertime_avg: 21886.1895
buffertime_med: 25553.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/EpidemicRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 28909
relayed: 15212
aborted: 13695
dropped: 12418
removed: 0
delivered: 446
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 33.1076
latency_avg: 10989.4478
latency_med: 9662.5000
hopcount_avg: 2.8094
hopcount_med: 2
buffertime_avg: 8782.5168
buffertime_med: 8434.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/EpidemicRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 25774
relayed: 12444
aborted: 13328
dropped: 12750
removed: 0
delivered: 273
delivery_prob: 0.1878
response_prob: 0.0000
overhead_ratio: 44.5824
latency_avg: 3596.5758
latency_med: 3844.4000
hopcount_avg: 2.3370
hopcount_med: 2
buffertime_avg: 2604.8489
buffertime_med: 2187.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/EpidemicRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 27700
relayed: 14080
aborted: 13618
dropped: 13253
removed: 0
delivered: 430
delivery_prob: 0.2957
response_prob: 0.0000
overhead_ratio: 31.7442
latency_avg: 6812.6147
latency_med: 7277.8000
hopcount_avg: 2.4233
hopcount_med: 2
buffertime_avg: 4937.2191
buffertime_med: 4253.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/EpidemicRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 12059
relayed: 4794
aborted: 7264
dropped: 6119
removed: 0
delivered: 57
delivery_prob: 0.0392
response_prob: 0.0000
overhead_ratio: 83.1053
latency_avg: 802.9140
latency_med: 867.1000
hopcount_avg: 2.2632
hopcount_med: 2
buffertime_avg: 651.9266
buffertime_med: 622.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/EpidemicRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/EpidemicRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 28400
relayed: 14705
aborted: 13693
dropped: 12771
removed: 0
delivered: 498
delivery_prob: 0.3425
response_prob: 0.0000
overhead_ratio: 28.5281
latency_avg: 10370.5163
latency_med: 9833.5000
hopcount_avg: 2.5863
hopcount_med: 2
buffertime_avg: 7614.5551
buffertime_med: 6995.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/EpidemicRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 20042
relayed: 8801
aborted: 11239
dropped: 9891
removed: 0
delivered: 124
delivery_prob: 0.0853
response_prob: 0.0000
overhead_ratio: 69.9758
latency_avg: 1420.6460
latency_med: 1396.6000
hopcount_avg: 2.2581
hopcount_med: 2
buffertime_avg: 1110.7690
buffertime_med: 951.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/EpidemicRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 28675
relayed: 14982
aborted: 13691
dropped: 12802
removed: 0
delivered: 474
delivery_prob: 0.3260
response_prob: 0.0000
overhead_ratio: 30.6076
latency_avg: 10638.4719
latency_med: 9805.1000
hopcount_avg: 2.6414
hopcount_med: 2
buffertime_avg: 8041.9398
buffertime_med: 7483.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/EpidemicRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 28832
relayed: 15133
aborted: 13697
dropped: 12973
removed: 0
delivered: 460
delivery_prob: 0.3164
response_prob: 0.0000
overhead_ratio: 31.8978
latency_avg: 11101.3663
latency_med: 9805.1000
hopcount_avg: 2.7587
hopcount_med: 2
buffertime_avg: 8342.2971
buffertime_med: 7933.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/EpidemicRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 23289
relayed: 10731
aborted: 12556
dropped: 11593
removed: 0
delivered: 168
delivery_prob: 0.1155
response_prob: 0.0000
overhead_ratio: 62.8750
latency_avg: 2105.5304
latency_med: 2144.2000
hopcount_avg: 2.3393
hopcount_med: 2
buffertime_avg: 1598.6275
buffertime_med: 1371.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/EpidemicRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 28894
relayed: 15199
aborted: 13693
dropped: 12736
removed: 0
delivered: 446
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 33.0785
latency_avg: 10989.4478
latency_med: 9662.5000
hopcount_avg: 2.8094
hopcount_med: 2
buffertime_avg: 8686.2195
buffertime_med: 8317.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/EpidemicRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 28909
relayed: 15212
aborted: 13695
dropped: 12418
removed: 0
delivered: 446
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 33.1076
latency_avg: 10989.4478
latency_med: 9662.5000
hopcount_avg: 2.8094
hopcount_med: 2
buffertime_avg: 8782.5168
buffertime_med: 8434.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/EpidemicRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 25026
relayed: 11925
aborted: 13099
dropped: 12527
removed: 0
delivered: 210
delivery_prob: 0.1444
response_prob: 0.0000
overhead_ratio: 55.7857
latency_avg: 2690.5957
latency_med: 2707.2000
hopcount_avg: 2.3476
hopcount_med: 2
buffertime_avg: 2069.6709
buffertime_med: 1743.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/EpidemicRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 28909
relayed: 15212
aborted: 13695
dropped: 12418
removed: 0
delivered: 446
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 33.1076
latency_avg: 10989.4478
latency_med: 9662.5000
hopcount_avg: 2.8094
hopcount_med: 2
buffertime_avg: 8782.5168
buffertime_med: 8434.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/EpidemicRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 28909
relayed: 15212
aborted: 13695
dropped: 12418
removed: 0
delivered: 446
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 33.1076
latency_avg: 10989.4478
latency_med: 9662.5000
hopcount_avg: 2.8094
hopcount_med: 2
buffertime_avg: 8782.5168
buffertime_med: 8434.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/EpidemicRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 25774
relayed: 12444
aborted: 13328
dropped: 12750
removed: 0
delivered: 273
delivery_prob: 0.1878
response_prob: 0.0000
overhead_ratio: 44.5824
latency_avg: 3596.5758
latency_med: 3844.4000
hopcount_avg: 2.3370
hopcount_med: 2
buffertime_avg: 2604.8489
buffertime_med: 2187.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/EpidemicRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 27700
relayed: 14080
aborted: 13618
dropped: 13253
removed: 0
delivered: 430
delivery_prob: 0.2957
response_prob: 0.0000
overhead_ratio: 31.7442
latency_avg: 6812.6147
latency_med: 7277.8000
hopcount_avg: 2.4233
hopcount_med: 2
buffertime_avg: 4937.2191
buffertime_med: 4253.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/EpidemicRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 12059
relayed: 4794
aborted: 7264
dropped: 6119
removed: 0
delivered: 57
delivery_prob: 0.0392
response_prob: 0.0000
overhead_ratio: 83.1053
latency_avg: 802.9140
latency_med: 867.1000
hopcount_avg: 2.2632
hopcount_med: 2
buffertime_avg: 651.9266
buffertime_med: 622.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/EpidemicRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/EpidemicRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 28400
relayed: 14705
aborted: 13693
dropped: 12771
removed: 0
delivered: 498
delivery_prob: 0.3425
response_prob: 0.0000
overhead_ratio: 28.5281
latency_avg: 10370.5163
latency_med: 9833.5000
hopcount_avg: 2.5863
hopcount_med: 2
buffertime_avg: 7614.5551
buffertime_med: 6995.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/EpidemicRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 20042
relayed: 8801
aborted: 11239
dropped: 9891
removed: 0
delivered: 124
delivery_prob: 0.0853
response_prob: 0.0000
overhead_ratio: 69.9758
latency_avg: 1420.6460
latency_med: 1396.6000
hopcount_avg: 2.2581
hopcount_med: 2
buffertime_avg: 1110.7690
buffertime_med: 951.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/EpidemicRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 28675
relayed: 14982
aborted: 13691
dropped: 12802
removed: 0
delivered: 474
delivery_prob: 0.3260
response_prob: 0.0000
overhead_ratio: 30.6076
latency_avg: 10638.4719
latency_med: 9805.1000
hopcount_avg: 2.6414
hopcount_med: 2
buffertime_avg: 8041.9398
buffertime_med: 7483.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/EpidemicRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 28832
relayed: 15133
aborted: 13697
dropped: 12973
removed: 0
delivered: 460
delivery_prob: 0.3164
response_prob: 0.0000
overhead_ratio: 31.8978
latency_avg: 11101.3663
latency_med: 9805.1000
hopcount_avg: 2.7587
hopcount_med: 2
buffertime_avg: 8342.2971
buffertime_med: 7933.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/EpidemicRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 23289
relayed: 10731
aborted: 12556
dropped: 11593
removed: 0
delivered: 168
delivery_prob: 0.1155
response_prob: 0.0000
overhead_ratio: 62.8750
latency_avg: 2105.5304
latency_med: 2144.2000
hopcount_avg: 2.3393
hopcount_med: 2
buffertime_avg: 1598.6275
buffertime_med: 1371.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/EpidemicRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 28894
relayed: 15199
aborted: 13693
dropped: 12736
removed: 0
delivered: 446
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 33.0785
latency_avg: 10989.4478
latency_med: 9662.5000
hopcount_avg: 2.8094
hopcount_med: 2
buffertime_avg: 8686.2195
buffertime_med: 8317.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/EpidemicRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 28909
relayed: 15212
aborted: 13695
dropped: 12418
removed: 0
delivered: 446
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 33.1076
latency_avg: 10989.4478
latency_med: 9662.5000
hopcount_avg: 2.8094
hopcount_med: 2
buffertime_avg: 8782.5168
buffertime_med: 8434.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/EpidemicRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 25026
relayed: 11925
aborted: 13099
dropped: 12527
removed: 0
delivered: 210
delivery_prob: 0.1444
response_prob: 0.0000
overhead_ratio: 55.7857
latency_avg: 2690.5957
latency_med: 2707.2000
hopcount_avg: 2.3476
hopcount_med: 2
buffertime_avg: 2069.6709
buffertime_med: 1743.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/EpidemicRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 28909
relayed: 15212
aborted: 13695
dropped: 12418
removed: 0
delivered: 446
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 33.1076
latency_avg: 10989.4478
latency_med: 9662.5000
hopcount_avg: 2.8094
hopcount_med: 2
buffertime_avg: 8782.5168
buffertime_med: 8434.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/NDNCAR_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2773
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17838.2550
buffertime_med: 18565.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/NDNCAR_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 11117
relayed: 4300
aborted: 6815
dropped: 3161
removed: 2027
delivered: 178
delivery_prob: 0.1224
response_prob: 0.0000
overhead_ratio: 23.1573
latency_avg: 3259.2781
latency_med: 3420.9000
hopcount_avg: 1.9382
hopcount_med: 2
buffertime_avg: 2678.6734
buffertime_med: 2280.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/NDNCAR_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 18748
relayed: 8211
aborted: 10536
dropped: 4655
removed: 2999
delivered: 486
delivery_prob: 0.3343
response_prob: 0.0000
overhead_ratio: 15.8951
latency_avg: 5978.0101
latency_med: 5973.9000
hopcount_avg: 2.3169
hopcount_med: 2
buffertime_avg: 6460.3690
buffertime_med: 7871.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/NDNCAR_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 2299
relayed: 740
aborted: 1558
dropped: 2035
removed: 76
delivered: 31
delivery_prob: 0.0213
response_prob: 0.0000
overhead_ratio: 22.8710
latency_avg: 766.3323
latency_med: 826.9000
hopcount_avg: 1.3871
hopcount_med: 1
buffertime_avg: 963.3395
buffertime_med: 1155.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/NDNCAR_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15348
relayed: 5993
aborted: 9354
dropped: 3798
removed: 604
delivered: 616
delivery_prob: 0.4237
response_prob: 0.0000
overhead_ratio: 8.7289
latency_avg: 7714.3317
latency_med: 7410.3000
hopcount_avg: 2.2987
hopcount_med: 2
buffertime_avg: 14361.7282
buffertime_med: 16086.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/NDNCAR_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15359
relayed: 6049
aborted: 9308
dropped: 3155
removed: 646
delivered: 693
delivery_prob: 0.4766
response_prob: 0.0000
overhead_ratio: 7.7287
latency_avg: 9181.2680
latency_med: 8148.8000
hopcount_avg: 2.3203
hopcount_med: 2
buffertime_avg: 17343.5832
buffertime_med: 18756.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/NDNCAR_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 5359
relayed: 1836
aborted: 3521
dropped: 2605
removed: 478
delivered: 75
delivery_prob: 0.0516
response_prob: 0.0000
overhead_ratio: 23.4800
latency_avg: 1364.9573
latency_med: 1360.8000
hopcount_avg: 1.6533
hopcount_med: 1
buffertime_avg: 1537.9846
buffertime_med: 1837.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/NDNCAR_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15371
relayed: 6054
aborted: 9315
dropped: 2921
removed: 650
delivered: 705
delivery_prob: 0.4849
response_prob: 0.0000
overhead_ratio: 7.5872
latency_avg: 9473.5576
latency_med: 8148.8000
hopcount_avg: 2.3404
hopcount_med: 2
buffertime_avg: 18097.3712
buffertime_med: 18839.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/NDNCAR_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6054
aborted: 9318
dropped: 2826
removed: 649
delivered: 704
delivery_prob: 0.4842
response_prob: 0.0000
overhead_ratio: 7.5994
latency_avg: 9453.6642
latency_med: 8148.8000
hopcount_avg: 2.3423
hopcount_med: 2
buffertime_avg: 18051.9852
buffertime_med: 18704.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/NDNCAR_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 7735
relayed: 2712
aborted: 5021
dropped: 2933
removed: 920
delivered: 107
delivery_prob: 0.0736
response_prob: 0.0000
overhead_ratio: 24.3458
latency_avg: 1892.5215
latency_med: 1892.3000
hopcount_avg: 1.7570
hopcount_med: 2
buffertime_avg: 2001.8151
buffertime_med: 2011.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/NDNCAR_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2775
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17851.4264
buffertime_med: 18567.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/NDNCAR_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2773
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17838.2550
buffertime_med: 18565.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/NDNCAR_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 9672
relayed: 3591
aborted: 6079
dropped: 3083
removed: 1526
delivered: 137
delivery_prob: 0.0942
response_prob: 0.0000
overhead_ratio: 25.2117
latency_avg: 2490.3518
latency_med: 2499.2000
hopcount_avg: 1.8467
hopcount_med: 2
buffertime_avg: 2335.2327
buffertime_med: 2106.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/NDNCAR_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2773
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17838.2550
buffertime_med: 18565.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/ProphetRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 25391
relayed: 12580
aborted: 12809
dropped: 10054
removed: 0
delivered: 441
delivery_prob: 0.3033
response_prob: 0.0000
overhead_ratio: 27.5261
latency_avg: 8994.3091
latency_med: 8192.7000
hopcount_avg: 2.3696
hopcount_med: 2
buffertime_avg: 9279.3525
buffertime_med: 8801.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/ProphetRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 18626
relayed: 7989
aborted: 10635
dropped: 8502
removed: 0
delivered: 267
delivery_prob: 0.1836
response_prob: 0.0000
overhead_ratio: 28.9213
latency_avg: 3421.6891
latency_med: 3510.0000
hopcount_avg: 2.2584
hopcount_med: 2
buffertime_avg: 2931.0390
buffertime_med: 2650.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/ProphetRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 22898
relayed: 10569
aborted: 12327
dropped: 10028
removed: 0
delivered: 461
delivery_prob: 0.3171
response_prob: 0.0000
overhead_ratio: 21.9262
latency_avg: 6509.9380
latency_med: 6927.6000
hopcount_avg: 2.3210
hopcount_med: 2
buffertime_avg: 5393.2408
buffertime_med: 4752.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/ProphetRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 4729
relayed: 1724
aborted: 3004
dropped: 3082
removed: 0
delivered: 35
delivery_prob: 0.0241
response_prob: 0.0000
overhead_ratio: 48.2571
latency_avg: 766.3343
latency_med: 826.9000
hopcount_avg: 1.4286
hopcount_med: 1
buffertime_avg: 836.6651
buffertime_med: 1068.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/ProphetRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 24261
relayed: 11619
aborted: 12640
dropped: 10150
removed: 0
delivered: 516
delivery_prob: 0.3549
response_prob: 0.0000
overhead_ratio: 21.5174
latency_avg: 8511.2411
latency_med: 8430.6000
hopcount_avg: 2.3295
hopcount_med: 2
buffertime_avg: 7147.6998
buffertime_med: 6385.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/ProphetRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 24725
relayed: 11962
aborted: 12761
dropped: 10062
removed: 0
delivered: 501
delivery_prob: 0.3446
response_prob: 0.0000
overhead_ratio: 22.8762
latency_avg: 9386.7152
latency_med: 8804.5000
hopcount_avg: 2.3453
hopcount_med: 2
buffertime_avg: 8117.2504
buffertime_med: 7338.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/ProphetRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 9833
relayed: 3778
aborted: 6053
dropped: 4959
removed: 0
delivered: 95
delivery_prob: 0.0653
response_prob: 0.0000
overhead_ratio: 38.7684
latency_avg: 1393.5779
latency_med: 1380.5000
hopcount_avg: 1.8105
hopcount_med: 2
buffertime_avg: 1403.2138
buffertime_med: 1414.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/ProphetRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 25206
relayed: 12421
aborted: 12783
dropped: 10406
removed: 0
delivered: 476
delivery_prob: 0.3274
response_prob: 0.0000
overhead_ratio: 25.0945
latency_avg: 9452.4113
latency_med: 8606.4000
hopcount_avg: 2.4034
hopcount_med: 2
buffertime_avg: 8472.1217
buffertime_med: 7900.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/ProphetRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 25421
relayed: 12615
aborted: 12804
dropped: 10619
removed: 0
delivered: 451
delivery_prob: 0.3102
response_prob: 0.0000
overhead_ratio: 26.9712
latency_avg: 9186.4098
latency_med: 8214.5000
hopcount_avg: 2.3769
hopcount_med: 2
buffertime_avg: 8748.4210
buffertime_med: 8235.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/ProphetRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 13799
relayed: 5553
aborted: 8244
dropped: 6561
removed: 0
delivered: 160
delivery_prob: 0.1100
response_prob: 0.0000
overhead_ratio: 33.7063
latency_avg: 2106.4050
latency_med: 2193.4000
hopcount_avg: 2.0875
hopcount_med: 2
buffertime_avg: 1921.5157
buffertime_med: 1799.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/ProphetRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 25503
relayed: 12674
aborted: 12827
dropped: 10344
removed: 0
delivered: 441
delivery_prob: 0.3033
response_prob: 0.0000
overhead_ratio: 27.7392
latency_avg: 9218.1379
latency_med: 8192.7000
hopcount_avg: 2.4354
hopcount_med: 2
buffertime_avg: 9154.0330
buffertime_med: 8737.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/ProphetRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 25406
relayed: 12577
aborted: 12827
dropped: 10034
removed: 0
delivered: 443
delivery_prob: 0.3047
response_prob: 0.0000
overhead_ratio: 27.3905
latency_avg: 9152.1842
latency_med: 8192.7000
hopcount_avg: 2.4041
hopcount_med: 2
buffertime_avg: 9310.6532
buffertime_med: 8863.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/ProphetRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 16541
relayed: 6898
aborted: 9641
dropped: 7652
removed: 0
delivered: 213
delivery_prob: 0.1465
response_prob: 0.0000
overhead_ratio: 31.3850
latency_avg: 2711.1934
latency_med: 2836.1000
hopcount_avg: 2.1502
hopcount_med: 2
buffertime_avg: 2463.4814
buffertime_med: 2278.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/ProphetRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 25358
relayed: 12546
aborted: 12810
dropped: 10017
removed: 0
delivered: 441
delivery_prob: 0.3033
response_prob: 0.0000
overhead_ratio: 27.4490
latency_avg: 9199.9932
latency_med: 8430.6000
hopcount_avg: 2.3764
hopcount_med: 2
buffertime_avg: 9311.3064
buffertime_med: 8821.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/SprayAndWaitRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 15284
relayed: 6042
aborted: 9241
dropped: 3407
removed: 0
delivered: 659
delivery_prob: 0.4532
response_prob: 0.0000
overhead_ratio: 8.1684
latency_avg: 9106.2354
latency_med: 7907.6000
hopcount_avg: 2.3460
hopcount_med: 2
buffertime_avg: 19064.4511
buffertime_med: 18685.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/SprayAndWaitRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 13950
relayed: 5456
aborted: 8493
dropped: 5910
removed: 0
delivered: 270
delivery_prob: 0.1857
response_prob: 0.0000
overhead_ratio: 19.2074
latency_avg: 3132.4852
latency_med: 3214.3000
hopcount_avg: 2.2259
hopcount_med: 2
buffertime_avg: 4621.7778
buffertime_med: 5046.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/SprayAndWaitRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 14787
relayed: 5843
aborted: 8943
dropped: 5145
removed: 0
delivered: 476
delivery_prob: 0.3274
response_prob: 0.0000
overhead_ratio: 11.2752
latency_avg: 5716.6221
latency_med: 5608.4000
hopcount_avg: 2.2689
hopcount_med: 2
buffertime_avg: 10241.7745
buffertime_med: 10892.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/SprayAndWaitRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 7761
relayed: 2879
aborted: 4881
dropped: 4210
removed: 0
delivered: 50
delivery_prob: 0.0344
response_prob: 0.0000
overhead_ratio: 56.5800
latency_avg: 779.3900
latency_med: 871.6000
hopcount_avg: 1.9400
hopcount_med: 2
buffertime_avg: 811.2057
buffertime_med: 912.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/SprayAndWaitRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/SprayAndWaitRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15285
relayed: 6022
aborted: 9262
dropped: 3705
removed: 0
delivered: 646
delivery_prob: 0.4443
response_prob: 0.0000
overhead_ratio: 8.3220
latency_avg: 8724.4898
latency_med: 7740.8000
hopcount_avg: 2.3189
hopcount_med: 2
buffertime_avg: 18556.3009
buffertime_med: 18848.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/SprayAndWaitRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 11130
relayed: 4260
aborted: 6869
dropped: 5392
removed: 0
delivered: 115
delivery_prob: 0.0791
response_prob: 0.0000
overhead_ratio: 36.0435
latency_avg: 1317.6957
latency_med: 1240.3000
hopcount_avg: 2.1130
hopcount_med: 2
buffertime_avg: 1645.7661
buffertime_med: 1805.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/SprayAndWaitRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15280
relayed: 6043
aborted: 9236
dropped: 3518
removed: 0
delivered: 657
delivery_prob: 0.4519
response_prob: 0.0000
overhead_ratio: 8.1979
latency_avg: 9018.2553
latency_med: 7887.7000
hopcount_avg: 2.3455
hopcount_med: 2
buffertime_avg: 19264.5329
buffertime_med: 18875.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/SprayAndWaitRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 15283
relayed: 6041
aborted: 9241
dropped: 3434
removed: 0
delivered: 658
delivery_prob: 0.4525
response_prob: 0.0000
overhead_ratio: 8.1809
latency_avg: 9059.8591
latency_med: 7907.6000
hopcount_avg: 2.3450
hopcount_med: 2
buffertime_avg: 19190.0279
buffertime_med: 18775.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/SprayAndWaitRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 12588
relayed: 4860
aborted: 7727
dropped: 5784
removed: 0
delivered: 159
delivery_prob: 0.1094
response_prob: 0.0000
overhead_ratio: 29.5660
latency_avg: 1843.3629
latency_med: 1792.1000
hopcount_avg: 2.1384
hopcount_med: 2
buffertime_avg: 2585.0605
buffertime_med: 2823.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/SprayAndWaitRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 15284
relayed: 6042
aborted: 9241
dropped: 3408
removed: 0
delivered: 659
delivery_prob: 0.4532
response_prob: 0.0000
overhead_ratio: 8.1684
latency_avg: 9106.2354
latency_med: 7907.6000
hopcount_avg: 2.3460
hopcount_med: 2
buffertime_avg: 19070.2629
buffertime_med: 18690.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/SprayAndWaitRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 15284
relayed: 6042
aborted: 9241
dropped: 3407
removed: 0
delivered: 659
delivery_prob: 0.4532
response_prob: 0.0000
overhead_ratio: 8.1684
latency_avg: 9106.2354
latency_med: 7907.6000
hopcount_avg: 2.3460
hopcount_med: 2
buffertime_avg: 19064.4511
buffertime_med: 18685.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/SprayAndWaitRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 13465
relayed: 5246
aborted: 8218
dropped: 5946
removed: 0
delivered: 211
delivery_prob: 0.1451
response_prob: 0.0000
overhead_ratio: 23.8626
latency_avg: 2413.5825
latency_med: 2282.4000
hopcount_avg: 2.1706
hopcount_med: 2
buffertime_avg: 3560.0848
buffertime_med: 3913.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Final Report/SprayAndWaitRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 15284
relayed: 6042
aborted: 9241
dropped: 3407
removed: 0
delivered: 659
delivery_prob: 0.4532
response_prob: 0.0000
overhead_ratio: 8.1684
latency_avg: 9106.2354
latency_med: 7907.6000
hopcount_avg: 2.3460
hopcount_med: 2
buffertime_avg: 19064.4511
buffertime_med: 18685.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/EpidemicRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 25740
relayed: 12408
aborted: 13330
dropped: 12736
removed: 0
delivered: 268
delivery_prob: 0.1843
response_prob: 0.0000
overhead_ratio: 45.2985
latency_avg: 3653.0735
latency_med: 4090.4000
hopcount_avg: 2.2873
hopcount_med: 2
buffertime_avg: 2584.4938
buffertime_med: 2159.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/EpidemicRouter_MapBasedMovement_10_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10
sim_time: 43000.1000
created: 1454
started: 5493
relayed: 2124
aborted: 3369
dropped: 3539
removed: 0
delivered: 10
delivery_prob: 0.0069
response_prob: 0.0000
overhead_ratio: 211.4000
latency_avg: 345.7400
latency_med: 376.8000
hopcount_avg: 1.6000
hopcount_med: 2
buffertime_avg: 390.0812
buffertime_med: 450.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/EpidemicRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 27694
relayed: 14115
aborted: 13577
dropped: 13379
removed: 0
delivered: 430
delivery_prob: 0.2957
response_prob: 0.0000
overhead_ratio: 31.8256
latency_avg: 6755.1926
latency_med: 7370.2000
hopcount_avg: 2.4047
hopcount_med: 2
buffertime_avg: 4863.5427
buffertime_med: 4166.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/EpidemicRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 12059
relayed: 4794
aborted: 7264
dropped: 6119
removed: 0
delivered: 57
delivery_prob: 0.0392
response_prob: 0.0000
overhead_ratio: 83.1053
latency_avg: 802.9140
latency_med: 867.1000
hopcount_avg: 2.2632
hopcount_med: 2
buffertime_avg: 651.9266
buffertime_med: 622.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/EpidemicRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 28159
relayed: 14486
aborted: 13671
dropped: 13145
removed: 0
delivered: 470
delivery_prob: 0.3232
response_prob: 0.0000
overhead_ratio: 29.8213
latency_avg: 8812.7136
latency_med: 8831.4000
hopcount_avg: 2.5553
hopcount_med: 2
buffertime_avg: 6338.3710
buffertime_med: 5571.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/EpidemicRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 28389
relayed: 14704
aborted: 13683
dropped: 12843
removed: 0
delivered: 487
delivery_prob: 0.3349
response_prob: 0.0000
overhead_ratio: 29.1930
latency_avg: 10289.0507
latency_med: 9789.8000
hopcount_avg: 2.7105
hopcount_med: 2
buffertime_avg: 7286.3568
buffertime_med: 6557.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/EpidemicRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 20042
relayed: 8801
aborted: 11239
dropped: 9891
removed: 0
delivered: 124
delivery_prob: 0.0853
response_prob: 0.0000
overhead_ratio: 69.9758
latency_avg: 1420.6460
latency_med: 1396.6000
hopcount_avg: 2.2581
hopcount_med: 2
buffertime_avg: 1110.7690
buffertime_med: 951.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/EpidemicRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 28616
relayed: 14961
aborted: 13653
dropped: 12842
removed: 0
delivered: 463
delivery_prob: 0.3184
response_prob: 0.0000
overhead_ratio: 31.3132
latency_avg: 10647.3501
latency_med: 9261.6000
hopcount_avg: 2.7646
hopcount_med: 2
buffertime_avg: 7634.9169
buffertime_med: 6929.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/EpidemicRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 23289
relayed: 10731
aborted: 12556
dropped: 11593
removed: 0
delivered: 168
delivery_prob: 0.1155
response_prob: 0.0000
overhead_ratio: 62.8750
latency_avg: 2105.5304
latency_med: 2144.2000
hopcount_avg: 2.3393
hopcount_med: 2
buffertime_avg: 1598.6275
buffertime_med: 1371.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/EpidemicRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 25026
relayed: 11925
aborted: 13099
dropped: 12527
removed: 0
delivered: 210
delivery_prob: 0.1444
response_prob: 0.0000
overhead_ratio: 55.7857
latency_avg: 2690.5957
latency_med: 2707.2000
hopcount_avg: 2.3476
hopcount_med: 2
buffertime_avg: 2069.6709
buffertime_med: 1743.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/ProphetRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 18632
relayed: 7994
aborted: 10636
dropped: 8505
removed: 0
delivered: 266
delivery_prob: 0.1829
response_prob: 0.0000
overhead_ratio: 29.0526
latency_avg: 3419.7996
latency_med: 3510.0000
hopcount_avg: 2.2556
hopcount_med: 2
buffertime_avg: 2929.2235
buffertime_med: 2650.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/ProphetRouter_MapBasedMovement_10_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10
sim_time: 43000.1000
created: 1454
started: 2137
relayed: 749
aborted: 1388
dropped: 2170
removed: 0
delivered: 7
delivery_prob: 0.0048
response_prob: 0.0000
overhead_ratio: 106.0000
latency_avg: 342.3429
latency_med: 376.8000
hopcount_avg: 1.1429
hopcount_med: 1
buffertime_avg: 475.9618
buffertime_med: 556.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/ProphetRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 23041
relayed: 10681
aborted: 12358
dropped: 10151
removed: 0
delivered: 441
delivery_prob: 0.3033
response_prob: 0.0000
overhead_ratio: 23.2200
latency_avg: 6400.8236
latency_med: 6774.6000
hopcount_avg: 2.3016
hopcount_med: 2
buffertime_avg: 5135.9895
buffertime_med: 4371.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/ProphetRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 4729
relayed: 1724
aborted: 3004
dropped: 3082
removed: 0
delivered: 35
delivery_prob: 0.0241
response_prob: 0.0000
overhead_ratio: 48.2571
latency_avg: 766.3343
latency_med: 826.9000
hopcount_avg: 1.4286
hopcount_med: 1
buffertime_avg: 836.7827
buffertime_med: 1068.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/ProphetRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 24287
relayed: 11630
aborted: 12655
dropped: 10294
removed: 0
delivered: 491
delivery_prob: 0.3377
response_prob: 0.0000
overhead_ratio: 22.6864
latency_avg: 8341.4623
latency_med: 8022.8000
hopcount_avg: 2.3014
hopcount_med: 2
buffertime_avg: 6639.5158
buffertime_med: 5487.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/ProphetRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 24872
relayed: 12091
aborted: 12779
dropped: 10405
removed: 0
delivered: 471
delivery_prob: 0.3239
response_prob: 0.0000
overhead_ratio: 24.6709
latency_avg: 9149.6919
latency_med: 8458.2000
hopcount_avg: 2.3121
hopcount_med: 2
buffertime_avg: 7463.8393
buffertime_med: 6373.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/ProphetRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 9837
relayed: 3778
aborted: 6057
dropped: 4959
removed: 0
delivered: 95
delivery_prob: 0.0653
response_prob: 0.0000
overhead_ratio: 38.7684
latency_avg: 1393.5779
latency_med: 1380.5000
hopcount_avg: 1.8105
hopcount_med: 2
buffertime_avg: 1403.4930
buffertime_med: 1415.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/ProphetRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 25119
relayed: 12331
aborted: 12786
dropped: 10540
removed: 0
delivered: 444
delivery_prob: 0.3054
response_prob: 0.0000
overhead_ratio: 26.7725
latency_avg: 9223.1664
latency_med: 8045.7000
hopcount_avg: 2.3446
hopcount_med: 2
buffertime_avg: 7894.1991
buffertime_med: 6996.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/ProphetRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 13798
relayed: 5553
aborted: 8243
dropped: 6563
removed: 0
delivered: 160
delivery_prob: 0.1100
response_prob: 0.0000
overhead_ratio: 33.7063
latency_avg: 2094.0475
latency_med: 2174.1000
hopcount_avg: 2.0750
hopcount_med: 2
buffertime_avg: 1921.1309
buffertime_med: 1799.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/ProphetRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 16541
relayed: 6907
aborted: 9632
dropped: 7660
removed: 0
delivered: 213
delivery_prob: 0.1465
response_prob: 0.0000
overhead_ratio: 31.4272
latency_avg: 2711.1934
latency_med: 2836.1000
hopcount_avg: 2.1502
hopcount_med: 2
buffertime_avg: 2461.9465
buffertime_med: 2278.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/SprayAndWaitRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 13950
relayed: 5456
aborted: 8493
dropped: 5910
removed: 0
delivered: 270
delivery_prob: 0.1857
response_prob: 0.0000
overhead_ratio: 19.2074
latency_avg: 3132.4852
latency_med: 3214.3000
hopcount_avg: 2.2259
hopcount_med: 2
buffertime_avg: 4621.7778
buffertime_med: 5046.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/SprayAndWaitRouter_MapBasedMovement_10_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10
sim_time: 43000.1000
created: 1454
started: 4284
relayed: 1598
aborted: 2686
dropped: 3014
removed: 0
delivered: 10
delivery_prob: 0.0069
response_prob: 0.0000
overhead_ratio: 158.8000
latency_avg: 345.7300
latency_med: 376.8000
hopcount_avg: 1.6000
hopcount_med: 2
buffertime_avg: 429.6034
buffertime_med: 540.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/SprayAndWaitRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 14787
relayed: 5843
aborted: 8943
dropped: 5145
removed: 0
delivered: 476
delivery_prob: 0.3274
response_prob: 0.0000
overhead_ratio: 11.2752
latency_avg: 5716.6221
latency_med: 5608.4000
hopcount_avg: 2.2689
hopcount_med: 2
buffertime_avg: 10232.3390
buffertime_med: 10868.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/SprayAndWaitRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 7761
relayed: 2879
aborted: 4881
dropped: 4210
removed: 0
delivered: 50
delivery_prob: 0.0344
response_prob: 0.0000
overhead_ratio: 56.5800
latency_avg: 779.3900
latency_med: 871.6000
hopcount_avg: 1.9400
hopcount_med: 2
buffertime_avg: 811.2057
buffertime_med: 912.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/SprayAndWaitRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15059
relayed: 5963
aborted: 9095
dropped: 4249
removed: 0
delivered: 598
delivery_prob: 0.4113
response_prob: 0.0000
overhead_ratio: 8.9716
latency_avg: 7623.3174
latency_med: 7187.0000
hopcount_avg: 2.2960
hopcount_med: 2
buffertime_avg: 15458.8317
buffertime_med: 16168.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/SprayAndWaitRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15199
relayed: 6004
aborted: 9194
dropped: 3779
removed: 0
delivered: 645
delivery_prob: 0.4436
response_prob: 0.0000
overhead_ratio: 8.3085
latency_avg: 8544.9874
latency_med: 7600.6000
hopcount_avg: 2.3163
hopcount_med: 2
buffertime_avg: 18073.9198
buffertime_med: 18336.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/SprayAndWaitRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 11130
relayed: 4260
aborted: 6869
dropped: 5392
removed: 0
delivered: 115
delivery_prob: 0.0791
response_prob: 0.0000
overhead_ratio: 36.0435
latency_avg: 1317.6957
latency_med: 1240.3000
hopcount_avg: 2.1130
hopcount_med: 2
buffertime_avg: 1645.7661
buffertime_med: 1805.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/SprayAndWaitRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15186
relayed: 6008
aborted: 9176
dropped: 3623
removed: 0
delivered: 649
delivery_prob: 0.4464
response_prob: 0.0000
overhead_ratio: 8.2573
latency_avg: 8693.7627
latency_med: 7639.7000
hopcount_avg: 2.3421
hopcount_med: 2
buffertime_avg: 18553.3965
buffertime_med: 18345.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/SprayAndWaitRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 12588
relayed: 4860
aborted: 7727
dropped: 5784
removed: 0
delivered: 159
delivery_prob: 0.1094
response_prob: 0.0000
overhead_ratio: 29.5660
latency_avg: 1843.3629
latency_med: 1792.1000
hopcount_avg: 2.1384
hopcount_med: 2
buffertime_avg: 2585.0605
buffertime_med: 2823.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/SprayAndWaitRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 13465
relayed: 5246
aborted: 8218
dropped: 5946
removed: 0
delivered: 211
delivery_prob: 0.1451
response_prob: 0.0000
overhead_ratio: 23.8626
latency_avg: 2413.5825
latency_med: 2282.4000
hopcount_avg: 2.1706
hopcount_med: 2
buffertime_avg: 3560.0848
buffertime_med: 3913.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/UpdatedPRoPHET_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 17055
relayed: 7125
aborted: 9928
dropped: 4077
removed: 3752
delivered: 232
delivery_prob: 0.1596
response_prob: 0.0000
overhead_ratio: 29.7112
latency_avg: 3159.0134
latency_med: 3243.2000
hopcount_avg: 2.2629
hopcount_med: 2
buffertime_avg: 2618.8109
buffertime_med: 2100.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/UpdatedPRoPHET_MapBasedMovement_10_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10
sim_time: 43000.1000
created: 1454
started: 884
relayed: 295
aborted: 589
dropped: 1697
removed: 21
delivered: 8
delivery_prob: 0.0055
response_prob: 0.0000
overhead_ratio: 35.8750
latency_avg: 344.8500
latency_med: 387.1000
hopcount_avg: 1.3750
hopcount_med: 1
buffertime_avg: 524.1677
buffertime_med: 564.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/UpdatedPRoPHET_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 15937
relayed: 6262
aborted: 9673
dropped: 4694
removed: 979
delivered: 485
delivery_prob: 0.3336
response_prob: 0.0000
overhead_ratio: 11.9113
latency_avg: 5908.1173
latency_med: 5790.8000
hopcount_avg: 2.2495
hopcount_med: 2
buffertime_avg: 8683.3309
buffertime_med: 10207.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/UpdatedPRoPHET_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 1999
relayed: 741
aborted: 1257
dropped: 1932
removed: 185
delivered: 28
delivery_prob: 0.0193
response_prob: 0.0000
overhead_ratio: 25.4643
latency_avg: 719.5214
latency_med: 785.6000
hopcount_avg: 1.3571
hopcount_med: 1
buffertime_avg: 936.7488
buffertime_med: 1155.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/UpdatedPRoPHET_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15329
relayed: 5951
aborted: 9376
dropped: 3799
removed: 610
delivered: 607
delivery_prob: 0.4175
response_prob: 0.0000
overhead_ratio: 8.8040
latency_avg: 7732.4326
latency_med: 7230.2000
hopcount_avg: 2.2570
hopcount_med: 2
buffertime_avg: 13998.0845
buffertime_med: 15851.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/UpdatedPRoPHET_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15213
relayed: 6007
aborted: 9205
dropped: 3234
removed: 605
delivered: 665
delivery_prob: 0.4574
response_prob: 0.0000
overhead_ratio: 8.0331
latency_avg: 8855.6257
latency_med: 7873.7000
hopcount_avg: 2.3008
hopcount_med: 2
buffertime_avg: 17029.5657
buffertime_med: 18356.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/UpdatedPRoPHET_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 3387
relayed: 1260
aborted: 2127
dropped: 2045
removed: 505
delivered: 64
delivery_prob: 0.0440
response_prob: 0.0000
overhead_ratio: 18.6875
latency_avg: 1290.9297
latency_med: 1218.6000
hopcount_avg: 1.3906
hopcount_med: 1
buffertime_avg: 1623.6800
buffertime_med: 2340.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/UpdatedPRoPHET_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15239
relayed: 6033
aborted: 9204
dropped: 3068
removed: 617
delivered: 674
delivery_prob: 0.4635
response_prob: 0.0000
overhead_ratio: 7.9510
latency_avg: 9003.8772
latency_med: 7907.6000
hopcount_avg: 2.2953
hopcount_med: 2
buffertime_avg: 17529.4334
buffertime_med: 18367.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/UpdatedPRoPHET_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 4557
relayed: 1627
aborted: 2928
dropped: 2085
removed: 750
delivered: 89
delivery_prob: 0.0612
response_prob: 0.0000
overhead_ratio: 17.2809
latency_avg: 1809.1472
latency_med: 1822.5000
hopcount_avg: 1.5730
hopcount_med: 1
buffertime_avg: 2204.3401
buffertime_med: 2751.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/Group Same Buffer 25/UpdatedPRoPHET_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 5883
relayed: 2112
aborted: 3770
dropped: 2136
removed: 1107
delivered: 107
delivery_prob: 0.0736
response_prob: 0.0000
overhead_ratio: 18.7383
latency_avg: 2313.5664
latency_med: 2114.0000
hopcount_avg: 1.5701
hopcount_med: 1
buffertime_avg: 2608.7465
buffertime_med: 2628.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/NDNCAR_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2773
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17838.2550
buffertime_med: 18565.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/NDNCAR_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 11117
relayed: 4300
aborted: 6815
dropped: 3161
removed: 2027
delivered: 178
delivery_prob: 0.1224
response_prob: 0.0000
overhead_ratio: 23.1573
latency_avg: 3259.2781
latency_med: 3420.9000
hopcount_avg: 1.9382
hopcount_med: 2
buffertime_avg: 2678.6734
buffertime_med: 2280.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/NDNCAR_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 18748
relayed: 8211
aborted: 10536
dropped: 4655
removed: 2999
delivered: 486
delivery_prob: 0.3343
response_prob: 0.0000
overhead_ratio: 15.8951
latency_avg: 5978.0101
latency_med: 5973.9000
hopcount_avg: 2.3169
hopcount_med: 2
buffertime_avg: 6460.3690
buffertime_med: 7871.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/NDNCAR_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 2299
relayed: 740
aborted: 1558
dropped: 2035
removed: 76
delivered: 31
delivery_prob: 0.0213
response_prob: 0.0000
overhead_ratio: 22.8710
latency_avg: 766.3323
latency_med: 826.9000
hopcount_avg: 1.3871
hopcount_med: 1
buffertime_avg: 963.3395
buffertime_med: 1155.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/NDNCAR_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15348
relayed: 5993
aborted: 9354
dropped: 3798
removed: 604
delivered: 616
delivery_prob: 0.4237
response_prob: 0.0000
overhead_ratio: 8.7289
latency_avg: 7714.3317
latency_med: 7410.3000
hopcount_avg: 2.2987
hopcount_med: 2
buffertime_avg: 14361.7282
buffertime_med: 16086.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/NDNCAR_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15359
relayed: 6049
aborted: 9308
dropped: 3155
removed: 646
delivered: 693
delivery_prob: 0.4766
response_prob: 0.0000
overhead_ratio: 7.7287
latency_avg: 9181.2680
latency_med: 8148.8000
hopcount_avg: 2.3203
hopcount_med: 2
buffertime_avg: 17343.5832
buffertime_med: 18756.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/NDNCAR_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 5359
relayed: 1836
aborted: 3521
dropped: 2605
removed: 478
delivered: 75
delivery_prob: 0.0516
response_prob: 0.0000
overhead_ratio: 23.4800
latency_avg: 1364.9573
latency_med: 1360.8000
hopcount_avg: 1.6533
hopcount_med: 1
buffertime_avg: 1537.9846
buffertime_med: 1837.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/NDNCAR_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15371
relayed: 6054
aborted: 9315
dropped: 2921
removed: 650
delivered: 705
delivery_prob: 0.4849
response_prob: 0.0000
overhead_ratio: 7.5872
latency_avg: 9473.5576
latency_med: 8148.8000
hopcount_avg: 2.3404
hopcount_med: 2
buffertime_avg: 18097.3712
buffertime_med: 18839.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/NDNCAR_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6054
aborted: 9318
dropped: 2826
removed: 649
delivered: 704
delivery_prob: 0.4842
response_prob: 0.0000
overhead_ratio: 7.5994
latency_avg: 9453.6642
latency_med: 8148.8000
hopcount_avg: 2.3423
hopcount_med: 2
buffertime_avg: 18051.9852
buffertime_med: 18704.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/NDNCAR_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 7735
relayed: 2712
aborted: 5021
dropped: 2933
removed: 920
delivered: 107
delivery_prob: 0.0736
response_prob: 0.0000
overhead_ratio: 24.3458
latency_avg: 1892.5215
latency_med: 1892.3000
hopcount_avg: 1.7570
hopcount_med: 2
buffertime_avg: 2001.8151
buffertime_med: 2011.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/NDNCAR_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2775
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17851.4264
buffertime_med: 18567.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/NDNCAR_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2773
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17838.2550
buffertime_med: 18565.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/NDNCAR_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 9672
relayed: 3591
aborted: 6079
dropped: 3083
removed: 1526
delivered: 137
delivery_prob: 0.0942
response_prob: 0.0000
overhead_ratio: 25.2117
latency_avg: 2490.3518
latency_med: 2499.2000
hopcount_avg: 1.8467
hopcount_med: 2
buffertime_avg: 2335.2327
buffertime_med: 2106.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/NDNCAR_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2773
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17838.2550
buffertime_med: 18565.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ProphetRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 25391
relayed: 12580
aborted: 12809
dropped: 10054
removed: 0
delivered: 441
delivery_prob: 0.3033
response_prob: 0.0000
overhead_ratio: 27.5261
latency_avg: 8994.3091
latency_med: 8192.7000
hopcount_avg: 2.3696
hopcount_med: 2
buffertime_avg: 9279.3525
buffertime_med: 8801.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ProphetRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 18626
relayed: 7989
aborted: 10635
dropped: 8502
removed: 0
delivered: 267
delivery_prob: 0.1836
response_prob: 0.0000
overhead_ratio: 28.9213
latency_avg: 3421.6891
latency_med: 3510.0000
hopcount_avg: 2.2584
hopcount_med: 2
buffertime_avg: 2931.0390
buffertime_med: 2650.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ProphetRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 22898
relayed: 10569
aborted: 12327
dropped: 10028
removed: 0
delivered: 461
delivery_prob: 0.3171
response_prob: 0.0000
overhead_ratio: 21.9262
latency_avg: 6509.9380
latency_med: 6927.6000
hopcount_avg: 2.3210
hopcount_med: 2
buffertime_avg: 5393.2408
buffertime_med: 4752.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ProphetRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 4729
relayed: 1724
aborted: 3004
dropped: 3082
removed: 0
delivered: 35
delivery_prob: 0.0241
response_prob: 0.0000
overhead_ratio: 48.2571
latency_avg: 766.3343
latency_med: 826.9000
hopcount_avg: 1.4286
hopcount_med: 1
buffertime_avg: 836.6651
buffertime_med: 1068.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ProphetRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 24261
relayed: 11619
aborted: 12640
dropped: 10150
removed: 0
delivered: 516
delivery_prob: 0.3549
response_prob: 0.0000
overhead_ratio: 21.5174
latency_avg: 8511.2411
latency_med: 8430.6000
hopcount_avg: 2.3295
hopcount_med: 2
buffertime_avg: 7147.6998
buffertime_med: 6385.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ProphetRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 24725
relayed: 11962
aborted: 12761
dropped: 10062
removed: 0
delivered: 501
delivery_prob: 0.3446
response_prob: 0.0000
overhead_ratio: 22.8762
latency_avg: 9386.7152
latency_med: 8804.5000
hopcount_avg: 2.3453
hopcount_med: 2
buffertime_avg: 8117.2504
buffertime_med: 7338.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ProphetRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 9833
relayed: 3778
aborted: 6053
dropped: 4959
removed: 0
delivered: 95
delivery_prob: 0.0653
response_prob: 0.0000
overhead_ratio: 38.7684
latency_avg: 1393.5779
latency_med: 1380.5000
hopcount_avg: 1.8105
hopcount_med: 2
buffertime_avg: 1403.2138
buffertime_med: 1414.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ProphetRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 25206
relayed: 12421
aborted: 12783
dropped: 10406
removed: 0
delivered: 476
delivery_prob: 0.3274
response_prob: 0.0000
overhead_ratio: 25.0945
latency_avg: 9452.4113
latency_med: 8606.4000
hopcount_avg: 2.4034
hopcount_med: 2
buffertime_avg: 8472.1217
buffertime_med: 7900.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ProphetRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 25421
relayed: 12615
aborted: 12804
dropped: 10619
removed: 0
delivered: 451
delivery_prob: 0.3102
response_prob: 0.0000
overhead_ratio: 26.9712
latency_avg: 9186.4098
latency_med: 8214.5000
hopcount_avg: 2.3769
hopcount_med: 2
buffertime_avg: 8748.4210
buffertime_med: 8235.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ProphetRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 13799
relayed: 5553
aborted: 8244
dropped: 6561
removed: 0
delivered: 160
delivery_prob: 0.1100
response_prob: 0.0000
overhead_ratio: 33.7063
latency_avg: 2106.4050
latency_med: 2193.4000
hopcount_avg: 2.0875
hopcount_med: 2
buffertime_avg: 1921.5157
buffertime_med: 1799.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ProphetRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 25503
relayed: 12674
aborted: 12827
dropped: 10344
removed: 0
delivered: 441
delivery_prob: 0.3033
response_prob: 0.0000
overhead_ratio: 27.7392
latency_avg: 9218.1379
latency_med: 8192.7000
hopcount_avg: 2.4354
hopcount_med: 2
buffertime_avg: 9154.0330
buffertime_med: 8737.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ProphetRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 25406
relayed: 12577
aborted: 12827
dropped: 10034
removed: 0
delivered: 443
delivery_prob: 0.3047
response_prob: 0.0000
overhead_ratio: 27.3905
latency_avg: 9152.1842
latency_med: 8192.7000
hopcount_avg: 2.4041
hopcount_med: 2
buffertime_avg: 9310.6532
buffertime_med: 8863.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ProphetRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 16541
relayed: 6898
aborted: 9641
dropped: 7652
removed: 0
delivered: 213
delivery_prob: 0.1465
response_prob: 0.0000
overhead_ratio: 31.3850
latency_avg: 2711.1934
latency_med: 2836.1000
hopcount_avg: 2.1502
hopcount_med: 2
buffertime_avg: 2463.4814
buffertime_med: 2278.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ProphetRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 25358
relayed: 12546
aborted: 12810
dropped: 10017
removed: 0
delivered: 441
delivery_prob: 0.3033
response_prob: 0.0000
overhead_ratio: 27.4490
latency_avg: 9199.9932
latency_med: 8430.6000
hopcount_avg: 2.3764
hopcount_med: 2
buffertime_avg: 9311.3064
buffertime_med: 8821.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/SprayAndWaitRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 15284
relayed: 6042
aborted: 9241
dropped: 3407
removed: 0
delivered: 659
delivery_prob: 0.4532
response_prob: 0.0000
overhead_ratio: 8.1684
latency_avg: 9106.2354
latency_med: 7907.6000
hopcount_avg: 2.3460
hopcount_med: 2
buffertime_avg: 19064.4511
buffertime_med: 18685.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/SprayAndWaitRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 13950
relayed: 5456
aborted: 8493
dropped: 5910
removed: 0
delivered: 270
delivery_prob: 0.1857
response_prob: 0.0000
overhead_ratio: 19.2074
latency_avg: 3132.4852
latency_med: 3214.3000
hopcount_avg: 2.2259
hopcount_med: 2
buffertime_avg: 4621.7778
buffertime_med: 5046.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/SprayAndWaitRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 14787
relayed: 5843
aborted: 8943
dropped: 5145
removed: 0
delivered: 476
delivery_prob: 0.3274
response_prob: 0.0000
overhead_ratio: 11.2752
latency_avg: 5716.6221
latency_med: 5608.4000
hopcount_avg: 2.2689
hopcount_med: 2
buffertime_avg: 10241.7745
buffertime_med: 10892.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/SprayAndWaitRouter_MapBasedMovement_20_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20
sim_time: 43000.1000
created: 1454
started: 7761
relayed: 2879
aborted: 4881
dropped: 4210
removed: 0
delivered: 50
delivery_prob: 0.0344
response_prob: 0.0000
overhead_ratio: 56.5800
latency_avg: 779.3900
latency_med: 871.6000
hopcount_avg: 1.9400
hopcount_med: 2
buffertime_avg: 811.2057
buffertime_med: 912.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/SprayAndWaitRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/SprayAndWaitRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15285
relayed: 6022
aborted: 9262
dropped: 3705
removed: 0
delivered: 646
delivery_prob: 0.4443
response_prob: 0.0000
overhead_ratio: 8.3220
latency_avg: 8724.4898
latency_med: 7740.8000
hopcount_avg: 2.3189
hopcount_med: 2
buffertime_avg: 18556.3009
buffertime_med: 18848.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/SprayAndWaitRouter_MapBasedMovement_40_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_40
sim_time: 43000.1000
created: 1454
started: 11130
relayed: 4260
aborted: 6869
dropped: 5392
removed: 0
delivered: 115
delivery_prob: 0.0791
response_prob: 0.0000
overhead_ratio: 36.0435
latency_avg: 1317.6957
latency_med: 1240.3000
hopcount_avg: 2.1130
hopcount_med: 2
buffertime_avg: 1645.7661
buffertime_med: 1805.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/SprayAndWaitRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15280
relayed: 6043
aborted: 9236
dropped: 3518
removed: 0
delivered: 657
delivery_prob: 0.4519
response_prob: 0.0000
overhead_ratio: 8.1979
latency_avg: 9018.2553
latency_med: 7887.7000
hopcount_avg: 2.3455
hopcount_med: 2
buffertime_avg: 19264.5329
buffertime_med: 18875.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/SprayAndWaitRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 15283
relayed: 6041
aborted: 9241
dropped: 3434
removed: 0
delivered: 658
delivery_prob: 0.4525
response_prob: 0.0000
overhead_ratio: 8.1809
latency_avg: 9059.8591
latency_med: 7907.6000
hopcount_avg: 2.3450
hopcount_med: 2
buffertime_avg: 19190.0279
buffertime_med: 18775.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/SprayAndWaitRouter_MapBasedMovement_60_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_60
sim_time: 43000.1000
created: 1454
started: 12588
relayed: 4860
aborted: 7727
dropped: 5784
removed: 0
delivered: 159
delivery_prob: 0.1094
response_prob: 0.0000
overhead_ratio: 29.5660
latency_avg: 1843.3629
latency_med: 1792.1000
hopcount_avg: 2.1384
hopcount_med: 2
buffertime_avg: 2585.0605
buffertime_med: 2823.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/SprayAndWaitRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 15284
relayed: 6042
aborted: 9241
dropped: 3408
removed: 0
delivered: 659
delivery_prob: 0.4532
response_prob: 0.0000
overhead_ratio: 8.1684
latency_avg: 9106.2354
latency_med: 7907.6000
hopcount_avg: 2.3460
hopcount_med: 2
buffertime_avg: 19070.2629
buffertime_med: 18690.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/SprayAndWaitRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 15284
relayed: 6042
aborted: 9241
dropped: 3407
removed: 0
delivered: 659
delivery_prob: 0.4532
response_prob: 0.0000
overhead_ratio: 8.1684
latency_avg: 9106.2354
latency_med: 7907.6000
hopcount_avg: 2.3460
hopcount_med: 2
buffertime_avg: 19064.4511
buffertime_med: 18685.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/SprayAndWaitRouter_MapBasedMovement_80_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_80
sim_time: 43000.1000
created: 1454
started: 13465
relayed: 5246
aborted: 8218
dropped: 5946
removed: 0
delivered: 211
delivery_prob: 0.1451
response_prob: 0.0000
overhead_ratio: 23.8626
latency_avg: 2413.5825
latency_med: 2282.4000
hopcount_avg: 2.1706
hopcount_med: 2
buffertime_avg: 3560.0848
buffertime_med: 3913.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/SprayAndWaitRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 15284
relayed: 6042
aborted: 9241
dropped: 3407
removed: 0
delivered: 659
delivery_prob: 0.4532
response_prob: 0.0000
overhead_ratio: 8.1684
latency_avg: 9106.2354
latency_med: 7907.6000
hopcount_avg: 2.3460
hopcount_med: 2
buffertime_avg: 19064.4511
buffertime_med: 18685.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ThesisRouter_MapBasedMovement_1000_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_1000
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2773
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17838.2550
buffertime_med: 18565.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ThesisRouter_MapBasedMovement_100_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_100
sim_time: 43000.1000
created: 1454
started: 11117
relayed: 4300
aborted: 6815
dropped: 3161
removed: 2027
delivered: 178
delivery_prob: 0.1224
response_prob: 0.0000
overhead_ratio: 23.1573
latency_avg: 3259.2781
latency_med: 3420.9000
hopcount_avg: 1.9382
hopcount_med: 2
buffertime_avg: 2678.6734
buffertime_med: 2280.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ThesisRouter_MapBasedMovement_200_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_200
sim_time: 43000.1000
created: 1454
started: 18748
relayed: 8211
aborted: 10536
dropped: 4655
removed: 2999
delivered: 486
delivery_prob: 0.3343
response_prob: 0.0000
overhead_ratio: 15.8951
latency_avg: 5978.0101
latency_med: 5973.9000
hopcount_avg: 2.3169
hopcount_med: 2
buffertime_avg: 6460.3690
buffertime_med: 7871.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ThesisRouter_MapBasedMovement_300_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_300
sim_time: 43000.1000
created: 1454
started: 15348
relayed: 5993
aborted: 9354
dropped: 3798
removed: 604
delivered: 616
delivery_prob: 0.4237
response_prob: 0.0000
overhead_ratio: 8.7289
latency_avg: 7714.3317
latency_med: 7410.3000
hopcount_avg: 2.2987
hopcount_med: 2
buffertime_avg: 14361.7282
buffertime_med: 16086.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ThesisRouter_MapBasedMovement_400_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_400
sim_time: 43000.1000
created: 1454
started: 15359
relayed: 6049
aborted: 9308
dropped: 3155
removed: 646
delivered: 693
delivery_prob: 0.4766
response_prob: 0.0000
overhead_ratio: 7.7287
latency_avg: 9181.2680
latency_med: 8148.8000
hopcount_avg: 2.3203
hopcount_med: 2
buffertime_avg: 17343.5832
buffertime_med: 18756.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ThesisRouter_MapBasedMovement_500_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_500
sim_time: 43000.1000
created: 1454
started: 15371
relayed: 6054
aborted: 9315
dropped: 2921
removed: 650
delivered: 705
delivery_prob: 0.4849
response_prob: 0.0000
overhead_ratio: 7.5872
latency_avg: 9473.5576
latency_med: 8148.8000
hopcount_avg: 2.3404
hopcount_med: 2
buffertime_avg: 18097.3712
buffertime_med: 18839.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ThesisRouter_MapBasedMovement_600_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_600
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6054
aborted: 9318
dropped: 2826
removed: 649
delivered: 704
delivery_prob: 0.4842
response_prob: 0.0000
overhead_ratio: 7.5994
latency_avg: 9453.6642
latency_med: 8148.8000
hopcount_avg: 2.3423
hopcount_med: 2
buffertime_avg: 18051.9852
buffertime_med: 18704.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ThesisRouter_MapBasedMovement_700_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_700
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2775
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17851.4264
buffertime_med: 18567.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ThesisRouter_MapBasedMovement_800_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_800
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2773
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17838.2550
buffertime_med: 18565.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/EffectofTTL/ThesisRouter_MapBasedMovement_900_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_900
sim_time: 43000.1000
created: 1454
started: 15374
relayed: 6052
aborted: 9320
dropped: 2773
removed: 651
delivered: 706
delivery_prob: 0.4856
response_prob: 0.0000
overhead_ratio: 7.5722
latency_avg: 9553.8762
latency_med: 8152.8000
hopcount_avg: 2.3484
hopcount_med: 2
buffertime_avg: 17838.2550
buffertime_med: 18565.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/1/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28139
relayed: 14436
aborted: 13701
dropped: 12739
removed: 0
delivered: 510
delivery_prob: 0.3508
response_prob: 0.0000
overhead_ratio: 27.3059
latency_avg: 9130.9235
latency_med: 9160.2000
hopcount_avg: 2.3510
hopcount_med: 2
buffertime_avg: 7227.0134
buffertime_med: 6421.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/1/EpidemicRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4899
relayed: 2184
aborted: 2715
dropped: 2597
removed: 0
delivered: 89
delivery_prob: 0.0612
response_prob: 0.0000
overhead_ratio: 23.5393
latency_avg: 9398.3809
latency_med: 8720.3000
hopcount_avg: 1.6404
hopcount_med: 1
buffertime_avg: 11926.6832
buffertime_med: 13631.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/1/EpidemicRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 58434
relayed: 30550
aborted: 27878
dropped: 27584
removed: 0
delivered: 848
delivery_prob: 0.5832
response_prob: 0.0000
overhead_ratio: 35.0259
latency_avg: 7005.0310
latency_med: 6234.2000
hopcount_avg: 2.6050
hopcount_med: 2
buffertime_avg: 4856.8907
buffertime_med: 4286.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/1/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 24225
relayed: 11570
aborted: 12653
dropped: 9945
removed: 0
delivered: 528
delivery_prob: 0.3631
response_prob: 0.0000
overhead_ratio: 20.9129
latency_avg: 8537.2657
latency_med: 8543.4000
hopcount_avg: 2.3087
hopcount_med: 2
buffertime_avg: 7644.6964
buffertime_med: 6870.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/1/ProphetRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4163
relayed: 1762
aborted: 2401
dropped: 2232
removed: 0
delivered: 75
delivery_prob: 0.0516
response_prob: 0.0000
overhead_ratio: 22.4933
latency_avg: 9592.0213
latency_med: 8725.9000
hopcount_avg: 1.5067
hopcount_med: 1
buffertime_avg: 11927.5158
buffertime_med: 13763.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/1/ProphetRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 53132
relayed: 26249
aborted: 26877
dropped: 23554
removed: 0
delivered: 742
delivery_prob: 0.5103
response_prob: 0.0000
overhead_ratio: 34.3760
latency_avg: 6506.2943
latency_med: 5832.9000
hopcount_avg: 2.2534
hopcount_med: 2
buffertime_avg: 5187.6365
buffertime_med: 4706.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/1/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15140
relayed: 5973
aborted: 9166
dropped: 4167
removed: 0
delivered: 607
delivery_prob: 0.4175
response_prob: 0.0000
overhead_ratio: 8.8402
latency_avg: 7766.3885
latency_med: 7410.3000
hopcount_avg: 2.2834
hopcount_med: 2
buffertime_avg: 16125.6332
buffertime_med: 16819.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/1/SprayAndWaitRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4472
relayed: 1857
aborted: 2615
dropped: 2253
removed: 0
delivered: 83
delivery_prob: 0.0571
response_prob: 0.0000
overhead_ratio: 21.3735
latency_avg: 9473.1916
latency_med: 8749.2000
hopcount_avg: 1.5542
hopcount_med: 1
buffertime_avg: 13410.4249
buffertime_med: 15754.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/1/SprayAndWaitRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 18626
relayed: 6750
aborted: 11873
dropped: 4172
removed: 0
delivered: 1142
delivery_prob: 0.7854
response_prob: 0.0000
overhead_ratio: 4.9107
latency_avg: 5417.2968
latency_med: 4432.2000
hopcount_avg: 2.3564
hopcount_med: 2
buffertime_avg: 17218.2466
buffertime_med: 17502.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/1/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 17639
relayed: 7224
aborted: 10413
dropped: 3756
removed: 1843
delivered: 610
delivery_prob: 0.4195
response_prob: 0.0000
overhead_ratio: 10.8426
latency_avg: 7559.5441
latency_med: 7131.6000
hopcount_avg: 2.3918
hopcount_med: 2
buffertime_avg: 11553.5576
buffertime_med: 13954.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/1/UpdatedPRoPHET_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4494
relayed: 1878
aborted: 2616
dropped: 2167
removed: 122
delivered: 85
delivery_prob: 0.0585
response_prob: 0.0000
overhead_ratio: 21.0941
latency_avg: 9551.9588
latency_med: 8720.3000
hopcount_avg: 1.6235
hopcount_med: 1
buffertime_avg: 12956.8412
buffertime_med: 15244.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/1/UpdatedPRoPHET_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28138
relayed: 10805
aborted: 17329
dropped: 3415
removed: 5172
delivered: 1133
delivery_prob: 0.7792
response_prob: 0.0000
overhead_ratio: 8.5366
latency_avg: 5591.5261
latency_med: 4599.0000
hopcount_avg: 2.5569
hopcount_med: 2
buffertime_avg: 7809.5894
buffertime_med: 6088.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/12_2_12/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/12_2_12/EpidemicRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4906
relayed: 2191
aborted: 2715
dropped: 2601
removed: 0
delivered: 88
delivery_prob: 0.0605
response_prob: 0.0000
overhead_ratio: 23.8977
latency_avg: 9471.4989
latency_med: 8725.9000
hopcount_avg: 1.6364
hopcount_med: 1
buffertime_avg: 11862.3442
buffertime_med: 13495.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/12_2_12/EpidemicRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 58239
relayed: 30279
aborted: 27954
dropped: 27898
removed: 0
delivered: 757
delivery_prob: 0.5206
response_prob: 0.0000
overhead_ratio: 38.9987
latency_avg: 6647.9375
latency_med: 5811.9000
hopcount_avg: 2.7596
hopcount_med: 2
buffertime_avg: 4196.9345
buffertime_med: 3669.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/12_2_12/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 24256
relayed: 11588
aborted: 12666
dropped: 10159
removed: 0
delivered: 507
delivery_prob: 0.3487
response_prob: 0.0000
overhead_ratio: 21.8560
latency_avg: 8388.3493
latency_med: 8225.9000
hopcount_avg: 2.3136
hopcount_med: 2
buffertime_avg: 7156.9886
buffertime_med: 6392.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/12_2_12/ProphetRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4162
relayed: 1759
aborted: 2403
dropped: 2228
removed: 0
delivered: 75
delivery_prob: 0.0516
response_prob: 0.0000
overhead_ratio: 22.4533
latency_avg: 9592.0213
latency_med: 8725.9000
hopcount_avg: 1.5067
hopcount_med: 1
buffertime_avg: 11945.5904
buffertime_med: 13763.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/12_2_12/ProphetRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 53254
relayed: 26342
aborted: 26906
dropped: 24020
removed: 0
delivered: 682
delivery_prob: 0.4691
response_prob: 0.0000
overhead_ratio: 37.6246
latency_avg: 6080.9249
latency_med: 5376.7000
hopcount_avg: 2.3387
hopcount_med: 2
buffertime_avg: 4451.9799
buffertime_med: 3972.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/12_2_12/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/12_2_12/SprayAndWaitRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4472
relayed: 1857
aborted: 2615
dropped: 2253
removed: 0
delivered: 83
delivery_prob: 0.0571
response_prob: 0.0000
overhead_ratio: 21.3735
latency_avg: 9473.1916
latency_med: 8749.2000
hopcount_avg: 1.5542
hopcount_med: 1
buffertime_avg: 13400.3866
buffertime_med: 15712.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/12_2_12/SprayAndWaitRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 18610
relayed: 6745
aborted: 11862
dropped: 4276
removed: 0
delivered: 1134
delivery_prob: 0.7799
response_prob: 0.0000
overhead_ratio: 4.9480
latency_avg: 5383.3795
latency_med: 4426.2000
hopcount_avg: 2.3545
hopcount_med: 2
buffertime_avg: 16371.2204
buffertime_med: 17016.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/12_2_12/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15506
relayed: 6031
aborted: 9474
dropped: 3760
removed: 710
delivered: 620
delivery_prob: 0.4264
response_prob: 0.0000
overhead_ratio: 8.7274
latency_avg: 7803.8305
latency_med: 7357.8000
hopcount_avg: 2.2581
hopcount_med: 2
buffertime_avg: 13942.8039
buffertime_med: 16031.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/12_2_12/UpdatedPRoPHET_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4480
relayed: 1864
aborted: 2616
dropped: 2185
removed: 81
delivered: 84
delivery_prob: 0.0578
response_prob: 0.0000
overhead_ratio: 21.1905
latency_avg: 9598.3024
latency_med: 8749.2000
hopcount_avg: 1.5595
hopcount_med: 1
buffertime_avg: 13129.8617
buffertime_med: 15572.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/12_2_12/UpdatedPRoPHET_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 18835
relayed: 6695
aborted: 12138
dropped: 3459
removed: 1064
delivered: 1123
delivery_prob: 0.7724
response_prob: 0.0000
overhead_ratio: 4.9617
latency_avg: 5504.9270
latency_med: 4399.8000
hopcount_avg: 2.3241
hopcount_med: 2
buffertime_avg: 14050.0901
buffertime_med: 16843.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/EpidemicRouter_RandomWalk_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_RandomWalk_43000
sim_time: 43000.1000
created: 1454
started: 1703
relayed: 1130
aborted: 573
dropped: 1674
removed: 0
delivered: 13
delivery_prob: 0.0089
response_prob: 0.0000
overhead_ratio: 85.9231
latency_avg: 8535.1538
latency_med: 8437.0000
hopcount_avg: 1.6923
hopcount_med: 1
buffertime_avg: 13999.7023
buffertime_med: 17941.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/EpidemicRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4906
relayed: 2191
aborted: 2715
dropped: 2601
removed: 0
delivered: 88
delivery_prob: 0.0605
response_prob: 0.0000
overhead_ratio: 23.8977
latency_avg: 9471.4989
latency_med: 8725.9000
hopcount_avg: 1.6364
hopcount_med: 1
buffertime_avg: 11862.3442
buffertime_med: 13495.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/EpidemicRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 58239
relayed: 30279
aborted: 27954
dropped: 27898
removed: 0
delivered: 757
delivery_prob: 0.5206
response_prob: 0.0000
overhead_ratio: 38.9987
latency_avg: 6647.9375
latency_med: 5811.9000
hopcount_avg: 2.7596
hopcount_med: 2
buffertime_avg: 4196.9345
buffertime_med: 3669.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 24224
relayed: 11566
aborted: 12656
dropped: 10100
removed: 0
delivered: 507
delivery_prob: 0.3487
response_prob: 0.0000
overhead_ratio: 21.8126
latency_avg: 8390.3398
latency_med: 8269.4000
hopcount_avg: 2.2998
hopcount_med: 2
buffertime_avg: 7178.4750
buffertime_med: 6435.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/ProphetRouter_RandomWalk_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_RandomWalk_43000
sim_time: 43000.1000
created: 1454
started: 248
relayed: 99
aborted: 149
dropped: 902
removed: 0
delivered: 9
delivery_prob: 0.0062
response_prob: 0.0000
overhead_ratio: 10.0000
latency_avg: 7194.5111
latency_med: 8023.0000
hopcount_avg: 1.1111
hopcount_med: 1
buffertime_avg: 17402.5941
buffertime_med: 17968.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/ProphetRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4167
relayed: 1765
aborted: 2402
dropped: 2235
removed: 0
delivered: 75
delivery_prob: 0.0516
response_prob: 0.0000
overhead_ratio: 22.5333
latency_avg: 9592.0213
latency_med: 8725.9000
hopcount_avg: 1.5067
hopcount_med: 1
buffertime_avg: 11921.3485
buffertime_med: 13761.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/ProphetRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 53276
relayed: 26394
aborted: 26876
dropped: 24072
removed: 0
delivered: 675
delivery_prob: 0.4642
response_prob: 0.0000
overhead_ratio: 38.1022
latency_avg: 6079.8110
latency_med: 5343.2000
hopcount_avg: 2.2993
hopcount_med: 2
buffertime_avg: 4453.8529
buffertime_med: 3970.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/SprayAndWaitRouter_RandomWalk_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_RandomWalk_43000
sim_time: 43000.1000
created: 1454
started: 1427
relayed: 928
aborted: 499
dropped: 1509
removed: 0
delivered: 12
delivery_prob: 0.0083
response_prob: 0.0000
overhead_ratio: 76.3333
latency_avg: 8091.4417
latency_med: 8437.0000
hopcount_avg: 1.5000
hopcount_med: 1
buffertime_avg: 14635.0452
buffertime_med: 17948.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/SprayAndWaitRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4472
relayed: 1857
aborted: 2615
dropped: 2253
removed: 0
delivered: 83
delivery_prob: 0.0571
response_prob: 0.0000
overhead_ratio: 21.3735
latency_avg: 9473.1916
latency_med: 8749.2000
hopcount_avg: 1.5542
hopcount_med: 1
buffertime_avg: 13400.3866
buffertime_med: 15712.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/SprayAndWaitRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 18610
relayed: 6745
aborted: 11862
dropped: 4276
removed: 0
delivered: 1134
delivery_prob: 0.7799
response_prob: 0.0000
overhead_ratio: 4.9480
latency_avg: 5383.3795
latency_med: 4426.2000
hopcount_avg: 2.3545
hopcount_med: 2
buffertime_avg: 16371.2204
buffertime_med: 17016.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15348
relayed: 5993
aborted: 9354
dropped: 3798
removed: 604
delivered: 616
delivery_prob: 0.4237
response_prob: 0.0000
overhead_ratio: 8.7289
latency_avg: 7714.3317
latency_med: 7410.3000
hopcount_avg: 2.2987
hopcount_med: 2
buffertime_avg: 14361.7282
buffertime_med: 16086.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/UpdatedPRoPHET_RandomWalk_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_RandomWalk_43000
sim_time: 43000.1000
created: 1454
started: 1417
relayed: 932
aborted: 485
dropped: 1464
removed: 73
delivered: 10
delivery_prob: 0.0069
response_prob: 0.0000
overhead_ratio: 92.2000
latency_avg: 7428.5200
latency_med: 8352.1000
hopcount_avg: 1.2000
hopcount_med: 1
buffertime_avg: 14284.1328
buffertime_med: 17947.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/UpdatedPRoPHET_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4487
relayed: 1878
aborted: 2609
dropped: 2172
removed: 116
delivered: 84
delivery_prob: 0.0578
response_prob: 0.0000
overhead_ratio: 21.3571
latency_avg: 9536.4083
latency_med: 8725.9000
hopcount_avg: 1.5714
hopcount_med: 1
buffertime_avg: 12977.0873
buffertime_med: 15493.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/13_2_12 ___20MB Buffer/UpdatedPRoPHET_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 19062
relayed: 6697
aborted: 12362
dropped: 3501
removed: 1054
delivered: 1106
delivery_prob: 0.7607
response_prob: 0.0000
overhead_ratio: 5.0552
latency_avg: 5477.3706
latency_med: 4456.0000
hopcount_avg: 2.3427
hopcount_med: 2
buffertime_avg: 14083.6870
buffertime_med: 16850.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28210
relayed: 14523
aborted: 13685
dropped: 12485
removed: 0
delivered: 539
delivery_prob: 0.3707
response_prob: 0.0000
overhead_ratio: 25.9443
latency_avg: 9268.0937
latency_med: 9341.6000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: 8094.6170
buffertime_med: 7296.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/EpidemicRouter_RandomWalk_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_RandomWalk_43000
sim_time: 43000.1000
created: 1454
started: 1703
relayed: 1130
aborted: 573
dropped: 1674
removed: 0
delivered: 13
delivery_prob: 0.0089
response_prob: 0.0000
overhead_ratio: 85.9231
latency_avg: 8535.1538
latency_med: 8437.0000
hopcount_avg: 1.6923
hopcount_med: 1
buffertime_avg: 13999.7023
buffertime_med: 17941.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/EpidemicRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4899
relayed: 2184
aborted: 2715
dropped: 2597
removed: 0
delivered: 89
delivery_prob: 0.0612
response_prob: 0.0000
overhead_ratio: 23.5393
latency_avg: 9398.3809
latency_med: 8720.3000
hopcount_avg: 1.6404
hopcount_med: 1
buffertime_avg: 11926.6832
buffertime_med: 13631.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/EpidemicRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 58265
relayed: 30325
aborted: 27934
dropped: 26537
removed: 0
delivered: 961
delivery_prob: 0.6609
response_prob: 0.0000
overhead_ratio: 30.5557
latency_avg: 7635.3140
latency_med: 7042.6000
hopcount_avg: 2.3215
hopcount_med: 2
buffertime_avg: 6805.3141
buffertime_med: 6167.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28210
relayed: 14523
aborted: 13685
dropped: 12485
removed: 0
delivered: 539
delivery_prob: 0.3707
response_prob: 0.0000
overhead_ratio: 25.9443
latency_avg: 9268.0937
latency_med: 9341.6000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: 8094.6170
buffertime_med: 7296.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/EpidemicRouter_RandomWalk_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_RandomWalk_43000
sim_time: 43000.1000
created: 1454
started: 1703
relayed: 1130
aborted: 573
dropped: 1674
removed: 0
delivered: 13
delivery_prob: 0.0089
response_prob: 0.0000
overhead_ratio: 85.9231
latency_avg: 8535.1538
latency_med: 8437.0000
hopcount_avg: 1.6923
hopcount_med: 1
buffertime_avg: 13999.7023
buffertime_med: 17941.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/EpidemicRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4899
relayed: 2184
aborted: 2715
dropped: 2597
removed: 0
delivered: 89
delivery_prob: 0.0612
response_prob: 0.0000
overhead_ratio: 23.5393
latency_avg: 9398.3809
latency_med: 8720.3000
hopcount_avg: 1.6404
hopcount_med: 1
buffertime_avg: 11926.6832
buffertime_med: 13631.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/EpidemicRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 58265
relayed: 30325
aborted: 27934
dropped: 26537
removed: 0
delivered: 961
delivery_prob: 0.6609
response_prob: 0.0000
overhead_ratio: 30.5557
latency_avg: 7635.3140
latency_med: 7042.6000
hopcount_avg: 2.3215
hopcount_med: 2
buffertime_avg: 6805.3141
buffertime_med: 6167.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/NDNCAR_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/NDNCAR_RandomWalk_43000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_RandomWalk_43000
sim_time: 43000.1000
created: 1454
started: 1417
relayed: 932
aborted: 485
dropped: 1464
removed: 73
delivered: 10
delivery_prob: 0.0069
response_prob: 0.0000
overhead_ratio: 92.2000
latency_avg: 7428.5200
latency_med: 8352.1000
hopcount_avg: 1.2000
hopcount_med: 1
buffertime_avg: 14284.1328
buffertime_med: 17947.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/NDNCAR_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4487
relayed: 1878
aborted: 2609
dropped: 2172
removed: 116
delivered: 84
delivery_prob: 0.0578
response_prob: 0.0000
overhead_ratio: 21.3571
latency_avg: 9536.4083
latency_med: 8725.9000
hopcount_avg: 1.5714
hopcount_med: 1
buffertime_avg: 12984.7031
buffertime_med: 15525.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/NDNCAR_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 19058
relayed: 6712
aborted: 12343
dropped: 3433
removed: 1067
delivered: 1119
delivery_prob: 0.7696
response_prob: 0.0000
overhead_ratio: 4.9982
latency_avg: 5547.2942
latency_med: 4469.5000
hopcount_avg: 2.3458
hopcount_med: 2
buffertime_avg: 14362.4038
buffertime_med: 17189.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 24098
relayed: 11462
aborted: 12634
dropped: 9646
removed: 0
delivered: 546
delivery_prob: 0.3755
response_prob: 0.0000
overhead_ratio: 19.9927
latency_avg: 8717.4577
latency_med: 8822.7000
hopcount_avg: 2.2729
hopcount_med: 2
buffertime_avg: 8214.0071
buffertime_med: 7439.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/ProphetRouter_RandomWalk_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_RandomWalk_43000
sim_time: 43000.1000
created: 1454
started: 247
relayed: 97
aborted: 150
dropped: 900
removed: 0
delivered: 9
delivery_prob: 0.0062
response_prob: 0.0000
overhead_ratio: 9.7778
latency_avg: 7194.5111
latency_med: 8023.0000
hopcount_avg: 1.1111
hopcount_med: 1
buffertime_avg: 17438.5356
buffertime_med: 17968.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/ProphetRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4170
relayed: 1767
aborted: 2403
dropped: 2237
removed: 0
delivered: 75
delivery_prob: 0.0516
response_prob: 0.0000
overhead_ratio: 22.5600
latency_avg: 9592.0213
latency_med: 8725.9000
hopcount_avg: 1.5067
hopcount_med: 1
buffertime_avg: 11920.6687
buffertime_med: 13658.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/ProphetRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 52864
relayed: 25938
aborted: 26920
dropped: 22389
removed: 0
delivered: 859
delivery_prob: 0.5908
response_prob: 0.0000
overhead_ratio: 29.1956
latency_avg: 7080.2383
latency_med: 6374.8000
hopcount_avg: 2.0605
hopcount_med: 2
buffertime_avg: 7095.5068
buffertime_med: 6519.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/SprayAndWaitRouter_RandomWalk_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_RandomWalk_43000
sim_time: 43000.1000
created: 1454
started: 1427
relayed: 928
aborted: 499
dropped: 1509
removed: 0
delivered: 12
delivery_prob: 0.0083
response_prob: 0.0000
overhead_ratio: 76.3333
latency_avg: 8091.4417
latency_med: 8437.0000
hopcount_avg: 1.5000
hopcount_med: 1
buffertime_avg: 14635.0452
buffertime_med: 17948.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/SprayAndWaitRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4472
relayed: 1857
aborted: 2615
dropped: 2253
removed: 0
delivered: 83
delivery_prob: 0.0571
response_prob: 0.0000
overhead_ratio: 21.3735
latency_avg: 9473.1916
latency_med: 8749.2000
hopcount_avg: 1.5542
hopcount_med: 1
buffertime_avg: 13410.4249
buffertime_med: 15754.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/Final Report/SprayAndWaitRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 18626
relayed: 6750
aborted: 11873
dropped: 4161
removed: 0
delivered: 1142
delivery_prob: 0.7854
response_prob: 0.0000
overhead_ratio: 4.9107
latency_avg: 5417.2968
latency_med: 4432.2000
hopcount_avg: 2.3564
hopcount_med: 2
buffertime_avg: 17300.2999
buffertime_med: 17551.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/NDNCAR_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14611.4337
buffertime_med: 16455.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/NDNCAR_RandomWalk_43000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_RandomWalk_43000
sim_time: 43000.1000
created: 1454
started: 1417
relayed: 932
aborted: 485
dropped: 1464
removed: 73
delivered: 10
delivery_prob: 0.0069
response_prob: 0.0000
overhead_ratio: 92.2000
latency_avg: 7428.5200
latency_med: 8352.1000
hopcount_avg: 1.2000
hopcount_med: 1
buffertime_avg: 14284.1328
buffertime_med: 17947.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/NDNCAR_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4487
relayed: 1878
aborted: 2609
dropped: 2172
removed: 116
delivered: 84
delivery_prob: 0.0578
response_prob: 0.0000
overhead_ratio: 21.3571
latency_avg: 9536.4083
latency_med: 8725.9000
hopcount_avg: 1.5714
hopcount_med: 1
buffertime_avg: 12984.7031
buffertime_med: 15525.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/NDNCAR_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 19058
relayed: 6712
aborted: 12343
dropped: 3433
removed: 1067
delivered: 1119
delivery_prob: 0.7696
response_prob: 0.0000
overhead_ratio: 4.9982
latency_avg: 5547.2942
latency_med: 4469.5000
hopcount_avg: 2.3458
hopcount_med: 2
buffertime_avg: 14362.4038
buffertime_med: 17189.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 24098
relayed: 11462
aborted: 12634
dropped: 9646
removed: 0
delivered: 546
delivery_prob: 0.3755
response_prob: 0.0000
overhead_ratio: 19.9927
latency_avg: 8717.4577
latency_med: 8822.7000
hopcount_avg: 2.2729
hopcount_med: 2
buffertime_avg: 8214.0071
buffertime_med: 7439.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/ProphetRouter_RandomWalk_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_RandomWalk_43000
sim_time: 43000.1000
created: 1454
started: 247
relayed: 97
aborted: 150
dropped: 900
removed: 0
delivered: 9
delivery_prob: 0.0062
response_prob: 0.0000
overhead_ratio: 9.7778
latency_avg: 7194.5111
latency_med: 8023.0000
hopcount_avg: 1.1111
hopcount_med: 1
buffertime_avg: 17438.5356
buffertime_med: 17968.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/ProphetRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4170
relayed: 1767
aborted: 2403
dropped: 2237
removed: 0
delivered: 75
delivery_prob: 0.0516
response_prob: 0.0000
overhead_ratio: 22.5600
latency_avg: 9592.0213
latency_med: 8725.9000
hopcount_avg: 1.5067
hopcount_med: 1
buffertime_avg: 11920.6687
buffertime_med: 13658.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/ProphetRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 52864
relayed: 25938
aborted: 26920
dropped: 22389
removed: 0
delivered: 859
delivery_prob: 0.5908
response_prob: 0.0000
overhead_ratio: 29.1956
latency_avg: 7080.2383
latency_med: 6374.8000
hopcount_avg: 2.0605
hopcount_med: 2
buffertime_avg: 7095.5068
buffertime_med: 6519.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/SprayAndWaitRouter_RandomWalk_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_RandomWalk_43000
sim_time: 43000.1000
created: 1454
started: 1427
relayed: 928
aborted: 499
dropped: 1509
removed: 0
delivered: 12
delivery_prob: 0.0083
response_prob: 0.0000
overhead_ratio: 76.3333
latency_avg: 8091.4417
latency_med: 8437.0000
hopcount_avg: 1.5000
hopcount_med: 1
buffertime_avg: 14635.0452
buffertime_med: 17948.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/SprayAndWaitRouter_RandomWaypoint_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_RandomWaypoint_43000
sim_time: 43000.1000
created: 1454
started: 4472
relayed: 1857
aborted: 2615
dropped: 2253
removed: 0
delivered: 83
delivery_prob: 0.0571
response_prob: 0.0000
overhead_ratio: 21.3735
latency_avg: 9473.1916
latency_med: 8749.2000
hopcount_avg: 1.5542
hopcount_med: 1
buffertime_avg: 13410.4249
buffertime_med: 15754.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/MovtModel/SprayAndWaitRouter_ShortestPathMapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_ShortestPathMapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 18626
relayed: 6750
aborted: 11873
dropped: 4161
removed: 0
delivered: 1142
delivery_prob: 0.7854
response_prob: 0.0000
overhead_ratio: 4.9107
latency_avg: 5417.2968
latency_med: 4432.2000
hopcount_avg: 2.3564
hopcount_med: 2
buffertime_avg: 17300.2999
buffertime_med: 17551.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/EpidemicRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 5435
relayed: 2583
aborted: 2850
dropped: 264
removed: 0
delivered: 55
delivery_prob: 0.1622
response_prob: 0.0000
overhead_ratio: 45.9636
latency_avg: 4431.4709
latency_med: 4125.5000
hopcount_avg: 2.6909
hopcount_med: 3
buffertime_avg: 4598.4277
buffertime_med: 4871.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/EpidemicRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 12451
relayed: 6323
aborted: 6127
dropped: 4556
removed: 0
delivered: 175
delivery_prob: 0.2593
response_prob: 0.0000
overhead_ratio: 35.1314
latency_avg: 7289.2966
latency_med: 7202.5000
hopcount_avg: 2.7943
hopcount_med: 3
buffertime_avg: 6639.2369
buffertime_med: 6269.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/EpidemicRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 19014
relayed: 9556
aborted: 9456
dropped: 7979
removed: 0
delivered: 287
delivery_prob: 0.2828
response_prob: 0.0000
overhead_ratio: 32.2962
latency_avg: 8079.9098
latency_med: 7887.7000
hopcount_avg: 2.6446
hopcount_med: 2
buffertime_avg: 6497.3111
buffertime_med: 5832.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28159
relayed: 14486
aborted: 13671
dropped: 13145
removed: 0
delivered: 470
delivery_prob: 0.3232
response_prob: 0.0000
overhead_ratio: 29.8213
latency_avg: 8812.7136
latency_med: 8831.4000
hopcount_avg: 2.5553
hopcount_med: 2
buffertime_avg: 6338.3710
buffertime_med: 5571.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/EpidemicRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 2241
relayed: 950
aborted: 1291
dropped: 0
removed: 0
delivered: 14
delivery_prob: 0.0833
response_prob: 0.0000
overhead_ratio: 66.8571
latency_avg: 2505.4571
latency_med: 2707.2000
hopcount_avg: 2.7857
hopcount_med: 3
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/ProphetRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3541
relayed: 1517
aborted: 2023
dropped: 90
removed: 0
delivered: 51
delivery_prob: 0.1504
response_prob: 0.0000
overhead_ratio: 28.7451
latency_avg: 4451.2490
latency_med: 4130.4000
hopcount_avg: 2.4902
hopcount_med: 2
buffertime_avg: 4113.5356
buffertime_med: 3952.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/ProphetRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 9826
relayed: 4593
aborted: 5232
dropped: 2761
removed: 0
delivered: 178
delivery_prob: 0.2637
response_prob: 0.0000
overhead_ratio: 24.8034
latency_avg: 6782.2854
latency_med: 6353.7000
hopcount_avg: 2.4438
hopcount_med: 2
buffertime_avg: 6723.3210
buffertime_med: 5965.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/ProphetRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 15940
relayed: 7402
aborted: 8536
dropped: 5985
removed: 0
delivered: 302
delivery_prob: 0.2975
response_prob: 0.0000
overhead_ratio: 23.5099
latency_avg: 7605.7050
latency_med: 7522.6000
hopcount_avg: 2.3311
hopcount_med: 2
buffertime_avg: 6731.3848
buffertime_med: 5765.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 24325
relayed: 11657
aborted: 12666
dropped: 10296
removed: 0
delivered: 487
delivery_prob: 0.3349
response_prob: 0.0000
overhead_ratio: 22.9363
latency_avg: 8192.4378
latency_med: 7967.7000
hopcount_avg: 2.3244
hopcount_med: 2
buffertime_avg: 6660.1580
buffertime_med: 5511.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/ProphetRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1023
relayed: 385
aborted: 638
dropped: 0
removed: 0
delivered: 7
delivery_prob: 0.0417
response_prob: 0.0000
overhead_ratio: 54.0000
latency_avg: 2331.2143
latency_med: 2747.7000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/SprayAndWaitRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2845
relayed: 1073
aborted: 1771
dropped: 0
removed: 0
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 23.9535
latency_avg: 3680.2721
latency_med: 3400.9000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/SprayAndWaitRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6505
relayed: 2579
aborted: 3925
dropped: 461
removed: 0
delivered: 200
delivery_prob: 0.2963
response_prob: 0.0000
overhead_ratio: 11.8950
latency_avg: 6315.8770
latency_med: 5686.9000
hopcount_avg: 2.3450
hopcount_med: 2
buffertime_avg: 15102.7351
buffertime_med: 15909.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/SprayAndWaitRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10388
relayed: 4024
aborted: 6362
dropped: 2097
removed: 0
delivered: 367
delivery_prob: 0.3616
response_prob: 0.0000
overhead_ratio: 9.9646
latency_avg: 7184.1722
latency_med: 6386.5000
hopcount_avg: 2.3433
hopcount_med: 2
buffertime_avg: 15424.6752
buffertime_med: 16156.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15059
relayed: 5963
aborted: 9095
dropped: 4249
removed: 0
delivered: 598
delivery_prob: 0.4113
response_prob: 0.0000
overhead_ratio: 8.9716
latency_avg: 7623.3174
latency_med: 7187.0000
hopcount_avg: 2.2960
hopcount_med: 2
buffertime_avg: 15458.8317
buffertime_med: 16168.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/SprayAndWaitRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1186
relayed: 426
aborted: 760
dropped: 0
removed: 0
delivered: 11
delivery_prob: 0.0655
response_prob: 0.0000
overhead_ratio: 37.7273
latency_avg: 2048.3000
latency_med: 1474.4000
hopcount_avg: 2.5455
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/UpdatedPRoPHET_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2817
relayed: 1024
aborted: 1792
dropped: 0
removed: 34
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 22.8140
latency_avg: 3839.3140
latency_med: 3714.1000
hopcount_avg: 2.0930
hopcount_med: 2
buffertime_avg: 2846.2382
buffertime_med: 2081.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/UpdatedPRoPHET_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6617
relayed: 2575
aborted: 4041
dropped: 418
removed: 183
delivered: 200
delivery_prob: 0.2963
response_prob: 0.0000
overhead_ratio: 11.8750
latency_avg: 6371.6100
latency_med: 5461.4000
hopcount_avg: 2.2900
hopcount_med: 2
buffertime_avg: 11905.5599
buffertime_med: 13298.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/UpdatedPRoPHET_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10452
relayed: 4016
aborted: 6434
dropped: 1892
removed: 344
delivered: 365
delivery_prob: 0.3596
response_prob: 0.0000
overhead_ratio: 10.0027
latency_avg: 7185.1455
latency_med: 6386.5000
hopcount_avg: 2.3068
hopcount_med: 2
buffertime_avg: 13816.6438
buffertime_med: 15553.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15320
relayed: 5991
aborted: 9327
dropped: 3835
removed: 592
delivered: 610
delivery_prob: 0.4195
response_prob: 0.0000
overhead_ratio: 8.8213
latency_avg: 7682.6725
latency_med: 7370.2000
hopcount_avg: 2.2852
hopcount_med: 2
buffertime_avg: 14193.4868
buffertime_med: 15877.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/06_02_12_ Buffer 20_ Same Buffer/UpdatedPRoPHET_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1163
relayed: 407
aborted: 756
dropped: 0
removed: 9
delivered: 8
delivery_prob: 0.0476
response_prob: 0.0000
overhead_ratio: 49.8750
latency_avg: 2264.0500
latency_med: 2708.0000
hopcount_avg: 2.2500
hopcount_med: 2
buffertime_avg: 1407.9333
buffertime_med: 1877.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/EpidemicRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 5432
relayed: 2577
aborted: 2853
dropped: 185
removed: 0
delivered: 56
delivery_prob: 0.1652
response_prob: 0.0000
overhead_ratio: 45.0179
latency_avg: 4285.2036
latency_med: 4066.6000
hopcount_avg: 2.5893
hopcount_med: 3
buffertime_avg: 4733.3000
buffertime_med: 5281.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/EpidemicRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 12424
relayed: 6303
aborted: 6120
dropped: 4319
removed: 0
delivered: 174
delivery_prob: 0.2578
response_prob: 0.0000
overhead_ratio: 35.2241
latency_avg: 7199.8276
latency_med: 7195.6000
hopcount_avg: 2.6322
hopcount_med: 2
buffertime_avg: 7072.1801
buffertime_med: 6918.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/EpidemicRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 18968
relayed: 9522
aborted: 9444
dropped: 7942
removed: 0
delivered: 293
delivery_prob: 0.2887
response_prob: 0.0000
overhead_ratio: 31.4983
latency_avg: 8361.5710
latency_med: 8026.0000
hopcount_avg: 2.5256
hopcount_med: 2
buffertime_avg: 6841.3690
buffertime_med: 6400.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/EpidemicRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 2241
relayed: 950
aborted: 1291
dropped: 0
removed: 0
delivered: 14
delivery_prob: 0.0833
response_prob: 0.0000
overhead_ratio: 66.8571
latency_avg: 2505.4571
latency_med: 2707.2000
hopcount_avg: 2.7857
hopcount_med: 3
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/ProphetRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3524
relayed: 1502
aborted: 2021
dropped: 9
removed: 0
delivered: 51
delivery_prob: 0.1504
response_prob: 0.0000
overhead_ratio: 28.4510
latency_avg: 4451.2490
latency_med: 4130.4000
hopcount_avg: 2.4902
hopcount_med: 2
buffertime_avg: 4735.8000
buffertime_med: 5923.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/ProphetRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 9804
relayed: 4573
aborted: 5230
dropped: 2531
removed: 0
delivered: 184
delivery_prob: 0.2726
response_prob: 0.0000
overhead_ratio: 23.8533
latency_avg: 6773.9946
latency_med: 6490.9000
hopcount_avg: 2.4891
hopcount_med: 2
buffertime_avg: 7477.9619
buffertime_med: 7327.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/ProphetRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 15829
relayed: 7332
aborted: 8495
dropped: 5827
removed: 0
delivered: 311
delivery_prob: 0.3064
response_prob: 0.0000
overhead_ratio: 22.5756
latency_avg: 7732.3514
latency_med: 7600.2000
hopcount_avg: 2.3794
hopcount_med: 2
buffertime_avg: 7383.9436
buffertime_med: 6854.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 24181
relayed: 11523
aborted: 12656
dropped: 10102
removed: 0
delivered: 511
delivery_prob: 0.3514
response_prob: 0.0000
overhead_ratio: 21.5499
latency_avg: 8409.8538
latency_med: 8225.9000
hopcount_avg: 2.3151
hopcount_med: 2
buffertime_avg: 7171.0261
buffertime_med: 6391.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/ProphetRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1022
relayed: 384
aborted: 638
dropped: 0
removed: 0
delivered: 7
delivery_prob: 0.0417
response_prob: 0.0000
overhead_ratio: 53.8571
latency_avg: 2331.2143
latency_med: 2747.7000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/SprayAndWaitRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2845
relayed: 1073
aborted: 1771
dropped: 0
removed: 0
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 23.9535
latency_avg: 3680.2721
latency_med: 3400.9000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/SprayAndWaitRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6505
relayed: 2579
aborted: 3925
dropped: 436
removed: 0
delivered: 200
delivery_prob: 0.2963
response_prob: 0.0000
overhead_ratio: 11.8950
latency_avg: 6315.8770
latency_med: 5686.9000
hopcount_avg: 2.3450
hopcount_med: 2
buffertime_avg: 15454.5131
buffertime_med: 16085.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/SprayAndWaitRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10406
relayed: 4035
aborted: 6369
dropped: 2079
removed: 0
delivered: 367
delivery_prob: 0.3616
response_prob: 0.0000
overhead_ratio: 9.9946
latency_avg: 7198.3223
latency_med: 6470.1000
hopcount_avg: 2.3515
hopcount_med: 2
buffertime_avg: 15613.7198
buffertime_med: 16321.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/SprayAndWaitRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1186
relayed: 426
aborted: 760
dropped: 0
removed: 0
delivered: 11
delivery_prob: 0.0655
response_prob: 0.0000
overhead_ratio: 37.7273
latency_avg: 2048.3000
latency_med: 1474.4000
hopcount_avg: 2.5455
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/UpdatedPRoPHET_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2954
relayed: 1074
aborted: 1879
dropped: 0
removed: 106
delivered: 42
delivery_prob: 0.1239
response_prob: 0.0000
overhead_ratio: 24.5714
latency_avg: 3733.0405
latency_med: 3742.9000
hopcount_avg: 2.0238
hopcount_med: 2
buffertime_avg: 2962.9972
buffertime_med: 2440.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/UpdatedPRoPHET_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 7073
relayed: 2736
aborted: 4336
dropped: 350
removed: 400
delivered: 208
delivery_prob: 0.3081
response_prob: 0.0000
overhead_ratio: 12.1538
latency_avg: 6635.6058
latency_med: 5730.1000
hopcount_avg: 2.2885
hopcount_med: 2
buffertime_avg: 9532.8264
buffertime_med: 9776.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/UpdatedPRoPHET_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 11401
relayed: 4375
aborted: 7024
dropped: 1857
removed: 772
delivered: 368
delivery_prob: 0.3626
response_prob: 0.0000
overhead_ratio: 10.8886
latency_avg: 7405.2302
latency_med: 6740.1000
hopcount_avg: 2.3505
hopcount_med: 2
buffertime_avg: 11963.9797
buffertime_med: 14368.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 16904
relayed: 6608
aborted: 10294
dropped: 3776
removed: 1258
delivered: 628
delivery_prob: 0.4319
response_prob: 0.0000
overhead_ratio: 9.5223
latency_avg: 7871.6522
latency_med: 7527.4000
hopcount_avg: 2.3694
hopcount_med: 2
buffertime_avg: 12485.3770
buffertime_med: 14753.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/1/UpdatedPRoPHET_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1192
relayed: 412
aborted: 780
dropped: 0
removed: 16
delivered: 8
delivery_prob: 0.0476
response_prob: 0.0000
overhead_ratio: 50.5000
latency_avg: 2014.9750
latency_med: 1474.4000
hopcount_avg: 2.2500
hopcount_med: 2
buffertime_avg: 1196.2500
buffertime_med: 1272.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/EpidemicRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 5432
relayed: 2577
aborted: 2853
dropped: 185
removed: 0
delivered: 56
delivery_prob: 0.1652
response_prob: 0.0000
overhead_ratio: 45.0179
latency_avg: 4285.2036
latency_med: 4066.6000
hopcount_avg: 2.5893
hopcount_med: 3
buffertime_avg: 4733.3000
buffertime_med: 5281.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/EpidemicRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 12424
relayed: 6303
aborted: 6120
dropped: 4319
removed: 0
delivered: 174
delivery_prob: 0.2578
response_prob: 0.0000
overhead_ratio: 35.2241
latency_avg: 7199.8276
latency_med: 7195.6000
hopcount_avg: 2.6322
hopcount_med: 2
buffertime_avg: 7072.1801
buffertime_med: 6918.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/EpidemicRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 18968
relayed: 9522
aborted: 9444
dropped: 7942
removed: 0
delivered: 293
delivery_prob: 0.2887
response_prob: 0.0000
overhead_ratio: 31.4983
latency_avg: 8361.5710
latency_med: 8026.0000
hopcount_avg: 2.5256
hopcount_med: 2
buffertime_avg: 6841.3690
buffertime_med: 6400.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/EpidemicRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 2241
relayed: 950
aborted: 1291
dropped: 0
removed: 0
delivered: 14
delivery_prob: 0.0833
response_prob: 0.0000
overhead_ratio: 66.8571
latency_avg: 2505.4571
latency_med: 2707.2000
hopcount_avg: 2.7857
hopcount_med: 3
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/EpidemicRouter_MapBasedMovement_64500_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_64500
sim_time: 64500.1000
created: 2183
started: 42582
relayed: 21583
aborted: 20997
dropped: 20667
removed: 0
delivered: 756
delivery_prob: 0.3463
response_prob: 0.0000
overhead_ratio: 27.5489
latency_avg: 9409.9411
latency_med: 9623.4000
hopcount_avg: 2.3690
hopcount_med: 2
buffertime_avg: 6571.0039
buffertime_med: 5656.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/ProphetRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3521
relayed: 1501
aborted: 2019
dropped: 9
removed: 0
delivered: 51
delivery_prob: 0.1504
response_prob: 0.0000
overhead_ratio: 28.4314
latency_avg: 4451.2490
latency_med: 4130.4000
hopcount_avg: 2.4902
hopcount_med: 2
buffertime_avg: 4735.8000
buffertime_med: 5923.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/ProphetRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 9811
relayed: 4576
aborted: 5234
dropped: 2534
removed: 0
delivered: 186
delivery_prob: 0.2756
response_prob: 0.0000
overhead_ratio: 23.6022
latency_avg: 6866.3478
latency_med: 6588.6000
hopcount_avg: 2.4839
hopcount_med: 2
buffertime_avg: 7482.6288
buffertime_med: 7272.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/ProphetRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 15837
relayed: 7326
aborted: 8509
dropped: 5815
removed: 0
delivered: 311
delivery_prob: 0.3064
response_prob: 0.0000
overhead_ratio: 22.5563
latency_avg: 7749.9129
latency_med: 7600.2000
hopcount_avg: 2.3794
hopcount_med: 2
buffertime_avg: 7390.2078
buffertime_med: 6867.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 24231
relayed: 11575
aborted: 12654
dropped: 10112
removed: 0
delivered: 509
delivery_prob: 0.3501
response_prob: 0.0000
overhead_ratio: 21.7407
latency_avg: 8452.6279
latency_med: 8403.2000
hopcount_avg: 2.3163
hopcount_med: 2
buffertime_avg: 7161.8889
buffertime_med: 6379.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/ProphetRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1022
relayed: 384
aborted: 638
dropped: 0
removed: 0
delivered: 7
delivery_prob: 0.0417
response_prob: 0.0000
overhead_ratio: 53.8571
latency_avg: 2331.2143
latency_med: 2747.7000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/ProphetRouter_MapBasedMovement_64500_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_64500
sim_time: 64500.1000
created: 2183
started: 37702
relayed: 17801
aborted: 19900
dropped: 16945
removed: 0
delivered: 771
delivery_prob: 0.3532
response_prob: 0.0000
overhead_ratio: 22.0882
latency_avg: 8465.7117
latency_med: 8225.9000
hopcount_avg: 2.2114
hopcount_med: 2
buffertime_avg: 7217.5017
buffertime_med: 6375.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/SprayAndWaitRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2845
relayed: 1073
aborted: 1771
dropped: 0
removed: 0
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 23.9535
latency_avg: 3680.2721
latency_med: 3400.9000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/SprayAndWaitRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6505
relayed: 2579
aborted: 3925
dropped: 436
removed: 0
delivered: 200
delivery_prob: 0.2963
response_prob: 0.0000
overhead_ratio: 11.8950
latency_avg: 6315.8770
latency_med: 5686.9000
hopcount_avg: 2.3450
hopcount_med: 2
buffertime_avg: 15454.5131
buffertime_med: 16085.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/SprayAndWaitRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10406
relayed: 4035
aborted: 6369
dropped: 2079
removed: 0
delivered: 367
delivery_prob: 0.3616
response_prob: 0.0000
overhead_ratio: 9.9946
latency_avg: 7198.3223
latency_med: 6470.1000
hopcount_avg: 2.3515
hopcount_med: 2
buffertime_avg: 15613.7198
buffertime_med: 16321.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/SprayAndWaitRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1186
relayed: 426
aborted: 760
dropped: 0
removed: 0
delivered: 11
delivery_prob: 0.0655
response_prob: 0.0000
overhead_ratio: 37.7273
latency_avg: 2048.3000
latency_med: 1474.4000
hopcount_avg: 2.5455
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/SprayAndWaitRouter_MapBasedMovement_64500_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_64500
sim_time: 64500.1000
created: 2183
started: 23500
relayed: 9115
aborted: 14384
dropped: 7817
removed: 0
delivered: 943
delivery_prob: 0.4320
response_prob: 0.0000
overhead_ratio: 8.6660
latency_avg: 7813.6920
latency_med: 7410.3000
hopcount_avg: 2.2906
hopcount_med: 2
buffertime_avg: 15633.7282
buffertime_med: 16315.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/UpdatedPRoPHET_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2817
relayed: 1024
aborted: 1792
dropped: 0
removed: 34
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 22.8140
latency_avg: 3839.3140
latency_med: 3714.1000
hopcount_avg: 2.0930
hopcount_med: 2
buffertime_avg: 2846.2382
buffertime_med: 2081.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/UpdatedPRoPHET_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6617
relayed: 2576
aborted: 4040
dropped: 370
removed: 186
delivered: 201
delivery_prob: 0.2978
response_prob: 0.0000
overhead_ratio: 11.8159
latency_avg: 6405.8005
latency_med: 5461.4000
hopcount_avg: 2.2935
hopcount_med: 2
buffertime_avg: 12087.8372
buffertime_med: 14263.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/UpdatedPRoPHET_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10447
relayed: 4019
aborted: 6426
dropped: 1866
removed: 351
delivered: 371
delivery_prob: 0.3655
response_prob: 0.0000
overhead_ratio: 9.8329
latency_avg: 7228.4111
latency_med: 6477.7000
hopcount_avg: 2.3288
hopcount_med: 2
buffertime_avg: 14004.9885
buffertime_med: 15844.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15348
relayed: 5993
aborted: 9354
dropped: 3798
removed: 604
delivered: 616
delivery_prob: 0.4237
response_prob: 0.0000
overhead_ratio: 8.7289
latency_avg: 7714.3317
latency_med: 7410.3000
hopcount_avg: 2.2987
hopcount_med: 2
buffertime_avg: 14361.7282
buffertime_med: 16086.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/UpdatedPRoPHET_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1163
relayed: 407
aborted: 756
dropped: 0
removed: 9
delivered: 8
delivery_prob: 0.0476
response_prob: 0.0000
overhead_ratio: 49.8750
latency_avg: 2264.0500
latency_med: 2708.0000
hopcount_avg: 2.2500
hopcount_med: 2
buffertime_avg: 1407.9333
buffertime_med: 1877.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/12_02_12/UpdatedPRoPHET_MapBasedMovement_64500_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_64500
sim_time: 64500.1000
created: 2183
started: 23732
relayed: 9146
aborted: 14585
dropped: 7040
removed: 945
delivered: 961
delivery_prob: 0.4402
response_prob: 0.0000
overhead_ratio: 8.5172
latency_avg: 7999.1135
latency_med: 7600.2000
hopcount_avg: 2.2893
hopcount_med: 2
buffertime_avg: 14538.9821
buffertime_med: 16101.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/EpidemicRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 5429
relayed: 2577
aborted: 2850
dropped: 34
removed: 0
delivered: 56
delivery_prob: 0.1652
response_prob: 0.0000
overhead_ratio: 45.0179
latency_avg: 4310.3786
latency_med: 4066.6000
hopcount_avg: 2.6607
hopcount_med: 3
buffertime_avg: 5410.6882
buffertime_med: 5322.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/EpidemicRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 12410
relayed: 6281
aborted: 6128
dropped: 3700
removed: 0
delivered: 194
delivery_prob: 0.2874
response_prob: 0.0000
overhead_ratio: 31.3763
latency_avg: 7215.4624
latency_med: 7161.9000
hopcount_avg: 2.5258
hopcount_med: 2
buffertime_avg: 8512.7289
buffertime_med: 8694.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/EpidemicRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 18967
relayed: 9517
aborted: 9448
dropped: 7828
removed: 0
delivered: 315
delivery_prob: 0.3103
response_prob: 0.0000
overhead_ratio: 29.2127
latency_avg: 8471.4143
latency_med: 8283.6000
hopcount_avg: 2.4317
hopcount_med: 2
buffertime_avg: 7969.5753
buffertime_med: 7521.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28206
relayed: 14510
aborted: 13694
dropped: 12695
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 26.5856
latency_avg: 9337.9779
latency_med: 9591.0000
hopcount_avg: 2.4221
hopcount_med: 2
buffertime_avg: 7591.6504
buffertime_med: 6784.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/EpidemicRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 2241
relayed: 950
aborted: 1291
dropped: 0
removed: 0
delivered: 14
delivery_prob: 0.0833
response_prob: 0.0000
overhead_ratio: 66.8571
latency_avg: 2505.4571
latency_med: 2707.2000
hopcount_avg: 2.7857
hopcount_med: 3
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/ProphetRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3524
relayed: 1506
aborted: 2017
dropped: 0
removed: 0
delivered: 51
delivery_prob: 0.1504
response_prob: 0.0000
overhead_ratio: 28.5294
latency_avg: 4451.2490
latency_med: 4130.4000
hopcount_avg: 2.4902
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/ProphetRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 9759
relayed: 4530
aborted: 5228
dropped: 1926
removed: 0
delivered: 197
delivery_prob: 0.2919
response_prob: 0.0000
overhead_ratio: 21.9949
latency_avg: 7178.1025
latency_med: 7109.2000
hopcount_avg: 2.4365
hopcount_med: 2
buffertime_avg: 8507.0454
buffertime_med: 8794.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/ProphetRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 15766
relayed: 7266
aborted: 8498
dropped: 5704
removed: 0
delivered: 338
delivery_prob: 0.3330
response_prob: 0.0000
overhead_ratio: 20.4970
latency_avg: 8224.2654
latency_med: 8003.4000
hopcount_avg: 2.3580
hopcount_med: 2
buffertime_avg: 8401.7627
buffertime_med: 8049.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 24141
relayed: 11494
aborted: 12645
dropped: 9756
removed: 0
delivered: 543
delivery_prob: 0.3735
response_prob: 0.0000
overhead_ratio: 20.1676
latency_avg: 8634.5969
latency_med: 8634.2000
hopcount_avg: 2.2744
hopcount_med: 2
buffertime_avg: 7964.4850
buffertime_med: 7224.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/ProphetRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1021
relayed: 384
aborted: 637
dropped: 0
removed: 0
delivered: 7
delivery_prob: 0.0417
response_prob: 0.0000
overhead_ratio: 53.8571
latency_avg: 2331.2143
latency_med: 2747.7000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/SprayAndWaitRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2845
relayed: 1073
aborted: 1771
dropped: 0
removed: 0
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 23.9535
latency_avg: 3680.2721
latency_med: 3400.9000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/SprayAndWaitRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6492
relayed: 2580
aborted: 3911
dropped: 340
removed: 0
delivered: 201
delivery_prob: 0.2978
response_prob: 0.0000
overhead_ratio: 11.8358
latency_avg: 6358.4677
latency_med: 5686.9000
hopcount_avg: 2.3383
hopcount_med: 2
buffertime_avg: 16621.1391
buffertime_med: 16981.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/SprayAndWaitRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10402
relayed: 4039
aborted: 6361
dropped: 2007
removed: 0
delivered: 374
delivery_prob: 0.3685
response_prob: 0.0000
overhead_ratio: 9.7995
latency_avg: 7360.2749
latency_med: 6588.6000
hopcount_avg: 2.3316
hopcount_med: 2
buffertime_avg: 16215.7117
buffertime_med: 16884.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/SprayAndWaitRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1186
relayed: 426
aborted: 760
dropped: 0
removed: 0
delivered: 11
delivery_prob: 0.0655
response_prob: 0.0000
overhead_ratio: 37.7273
latency_avg: 2048.3000
latency_med: 1474.4000
hopcount_avg: 2.5455
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/ThesisRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2817
relayed: 1024
aborted: 1792
dropped: 0
removed: 34
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 22.8140
latency_avg: 3839.3140
latency_med: 3714.1000
hopcount_avg: 2.0930
hopcount_med: 2
buffertime_avg: 2846.2382
buffertime_med: 2081.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/ThesisRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6616
relayed: 2577
aborted: 4038
dropped: 307
removed: 187
delivered: 202
delivery_prob: 0.2993
response_prob: 0.0000
overhead_ratio: 11.7574
latency_avg: 6449.9663
latency_med: 5468.5000
hopcount_avg: 2.2871
hopcount_med: 2
buffertime_avg: 12215.2850
buffertime_med: 15218.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/ThesisRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10443
relayed: 4019
aborted: 6422
dropped: 1833
removed: 355
delivered: 375
delivery_prob: 0.3695
response_prob: 0.0000
overhead_ratio: 9.7173
latency_avg: 7333.6875
latency_med: 6588.6000
hopcount_avg: 2.3173
hopcount_med: 2
buffertime_avg: 14325.7212
buffertime_med: 16330.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/ThesisRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15356
relayed: 6000
aborted: 9354
dropped: 3761
removed: 610
delivered: 621
delivery_prob: 0.4271
response_prob: 0.0000
overhead_ratio: 8.6618
latency_avg: 7789.7622
latency_med: 7473.0000
hopcount_avg: 2.2915
hopcount_med: 2
buffertime_avg: 14609.3541
buffertime_med: 16448.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/30MB _With 300TTL___17_03_12/ThesisRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1163
relayed: 407
aborted: 756
dropped: 0
removed: 9
delivered: 8
delivery_prob: 0.0476
response_prob: 0.0000
overhead_ratio: 49.8750
latency_avg: 2264.0500
latency_med: 2708.0000
hopcount_avg: 2.2500
hopcount_med: 2
buffertime_avg: 1407.9333
buffertime_med: 1877.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/EpidemicRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 5432
relayed: 2577
aborted: 2853
dropped: 185
removed: 0
delivered: 56
delivery_prob: 0.1652
response_prob: 0.0000
overhead_ratio: 45.0179
latency_avg: 4285.2036
latency_med: 4066.6000
hopcount_avg: 2.5893
hopcount_med: 3
buffertime_avg: 4733.3000
buffertime_med: 5281.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/EpidemicRouter_MapBasedMovement_108000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_108000
sim_time: 108000.0000
created: 3652
started: 71449
relayed: 36093
aborted: 35356
dropped: 36051
removed: 0
delivered: 1352
delivery_prob: 0.3702
response_prob: 0.0000
overhead_ratio: 25.6960
latency_avg: 9625.5012
latency_med: 9773.9000
hopcount_avg: 2.3173
hopcount_med: 2
buffertime_avg: 6550.2017
buffertime_med: 5490.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/EpidemicRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 12424
relayed: 6303
aborted: 6120
dropped: 4319
removed: 0
delivered: 174
delivery_prob: 0.2578
response_prob: 0.0000
overhead_ratio: 35.2241
latency_avg: 7199.8276
latency_med: 7195.6000
hopcount_avg: 2.6322
hopcount_med: 2
buffertime_avg: 7072.1801
buffertime_med: 6918.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/EpidemicRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 18968
relayed: 9522
aborted: 9444
dropped: 7942
removed: 0
delivered: 293
delivery_prob: 0.2887
response_prob: 0.0000
overhead_ratio: 31.4983
latency_avg: 8361.5710
latency_med: 8026.0000
hopcount_avg: 2.5256
hopcount_med: 2
buffertime_avg: 6841.3690
buffertime_med: 6400.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28048
relayed: 14387
aborted: 13659
dropped: 12916
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 28.9729
latency_avg: 8930.6879
latency_med: 9086.2000
hopcount_avg: 2.4667
hopcount_med: 2
buffertime_avg: 6607.2002
buffertime_med: 5847.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/EpidemicRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 2241
relayed: 950
aborted: 1291
dropped: 0
removed: 0
delivered: 14
delivery_prob: 0.0833
response_prob: 0.0000
overhead_ratio: 66.8571
latency_avg: 2505.4571
latency_med: 2707.2000
hopcount_avg: 2.7857
hopcount_med: 3
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/EpidemicRouter_MapBasedMovement_64800_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_64800
sim_time: 64800.1000
created: 2194
started: 42826
relayed: 21710
aborted: 21114
dropped: 20775
removed: 0
delivered: 761
delivery_prob: 0.3469
response_prob: 0.0000
overhead_ratio: 27.5283
latency_avg: 9452.5329
latency_med: 9626.7000
hopcount_avg: 2.3693
hopcount_med: 2
buffertime_avg: 6570.8241
buffertime_med: 5655.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/EpidemicRouter_MapBasedMovement_86400_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_86400
sim_time: 86400.0000
created: 2920
started: 56973
relayed: 28917
aborted: 28053
dropped: 28337
removed: 0
delivered: 1044
delivery_prob: 0.3575
response_prob: 0.0000
overhead_ratio: 26.6983
latency_avg: 9496.5926
latency_med: 9626.7000
hopcount_avg: 2.3448
hopcount_med: 2
buffertime_avg: 6552.9113
buffertime_med: 5561.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/ProphetRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3524
relayed: 1502
aborted: 2021
dropped: 9
removed: 0
delivered: 51
delivery_prob: 0.1504
response_prob: 0.0000
overhead_ratio: 28.4510
latency_avg: 4451.2490
latency_med: 4130.4000
hopcount_avg: 2.4902
hopcount_med: 2
buffertime_avg: 4735.8000
buffertime_med: 5923.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/ProphetRouter_MapBasedMovement_108000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_108000
sim_time: 108000.0000
created: 3652
started: 64201
relayed: 30269
aborted: 33932
dropped: 30395
removed: 0
delivered: 1361
delivery_prob: 0.3727
response_prob: 0.0000
overhead_ratio: 21.2403
latency_avg: 8702.9206
latency_med: 8492.1000
hopcount_avg: 2.1646
hopcount_med: 2
buffertime_avg: 7166.3164
buffertime_med: 6144.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/ProphetRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 9799
relayed: 4570
aborted: 5228
dropped: 2533
removed: 0
delivered: 182
delivery_prob: 0.2696
response_prob: 0.0000
overhead_ratio: 24.1099
latency_avg: 6787.9236
latency_med: 6451.5000
hopcount_avg: 2.4725
hopcount_med: 2
buffertime_avg: 7505.3958
buffertime_med: 7384.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/ProphetRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 15848
relayed: 7333
aborted: 8513
dropped: 5818
removed: 0
delivered: 312
delivery_prob: 0.3074
response_prob: 0.0000
overhead_ratio: 22.5032
latency_avg: 7684.7231
latency_med: 7582.2000
hopcount_avg: 2.3622
hopcount_med: 2
buffertime_avg: 7379.2996
buffertime_med: 6848.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 24236
relayed: 11605
aborted: 12629
dropped: 10155
removed: 0
delivered: 511
delivery_prob: 0.3514
response_prob: 0.0000
overhead_ratio: 21.7104
latency_avg: 8458.3798
latency_med: 8392.0000
hopcount_avg: 2.3170
hopcount_med: 2
buffertime_avg: 7141.8126
buffertime_med: 6345.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/ProphetRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1024
relayed: 385
aborted: 639
dropped: 0
removed: 0
delivered: 7
delivery_prob: 0.0417
response_prob: 0.0000
overhead_ratio: 54.0000
latency_avg: 2331.2143
latency_med: 2747.7000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/ProphetRouter_MapBasedMovement_64800_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_64800
sim_time: 64800.1000
created: 2194
started: 37879
relayed: 17879
aborted: 19998
dropped: 17056
removed: 0
delivered: 772
delivery_prob: 0.3519
response_prob: 0.0000
overhead_ratio: 22.1593
latency_avg: 8481.1360
latency_med: 8214.5000
hopcount_avg: 2.2176
hopcount_med: 2
buffertime_avg: 7195.6022
buffertime_med: 6297.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/ProphetRouter_MapBasedMovement_86400_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_86400
sim_time: 86400.0000
created: 2920
started: 50788
relayed: 23961
aborted: 26825
dropped: 23684
removed: 0
delivered: 1049
delivery_prob: 0.3592
response_prob: 0.0000
overhead_ratio: 21.8418
latency_avg: 8580.8133
latency_med: 8309.9000
hopcount_avg: 2.1821
hopcount_med: 2
buffertime_avg: 7190.4719
buffertime_med: 6221.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/SprayAndWaitRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2845
relayed: 1073
aborted: 1771
dropped: 0
removed: 0
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 23.9535
latency_avg: 3680.2721
latency_med: 3400.9000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/SprayAndWaitRouter_MapBasedMovement_108000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_108000
sim_time: 108000.0000
created: 3652
started: 40263
relayed: 15601
aborted: 24662
dropped: 15040
removed: 0
delivered: 1692
delivery_prob: 0.4633
response_prob: 0.0000
overhead_ratio: 8.2204
latency_avg: 7865.1365
latency_med: 7449.4000
hopcount_avg: 2.2790
hopcount_med: 2
buffertime_avg: 15517.7805
buffertime_med: 16224.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/SprayAndWaitRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6505
relayed: 2579
aborted: 3925
dropped: 436
removed: 0
delivered: 200
delivery_prob: 0.2963
response_prob: 0.0000
overhead_ratio: 11.8950
latency_avg: 6315.8770
latency_med: 5686.9000
hopcount_avg: 2.3450
hopcount_med: 2
buffertime_avg: 15454.5131
buffertime_med: 16085.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/SprayAndWaitRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10406
relayed: 4035
aborted: 6369
dropped: 2079
removed: 0
delivered: 367
delivery_prob: 0.3616
response_prob: 0.0000
overhead_ratio: 9.9946
latency_avg: 7198.3223
latency_med: 6470.1000
hopcount_avg: 2.3515
hopcount_med: 2
buffertime_avg: 15613.7198
buffertime_med: 16321.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15064
relayed: 5965
aborted: 9098
dropped: 4242
removed: 0
delivered: 597
delivery_prob: 0.4106
response_prob: 0.0000
overhead_ratio: 8.9916
latency_avg: 7604.4930
latency_med: 7227.3000
hopcount_avg: 2.3183
hopcount_med: 2
buffertime_avg: 15627.4715
buffertime_med: 16327.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/SprayAndWaitRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1186
relayed: 426
aborted: 760
dropped: 0
removed: 0
delivered: 11
delivery_prob: 0.0655
response_prob: 0.0000
overhead_ratio: 37.7273
latency_avg: 2048.3000
latency_med: 1474.4000
hopcount_avg: 2.5455
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/SprayAndWaitRouter_MapBasedMovement_64800_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_64800
sim_time: 64800.1000
created: 2194
started: 23648
relayed: 9172
aborted: 14474
dropped: 7869
removed: 0
delivered: 946
delivery_prob: 0.4312
response_prob: 0.0000
overhead_ratio: 8.6956
latency_avg: 7819.4175
latency_med: 7416.1000
hopcount_avg: 2.2907
hopcount_med: 2
buffertime_avg: 15630.9781
buffertime_med: 16313.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/SprayAndWaitRouter_MapBasedMovement_86400_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_86400
sim_time: 86400.0000
created: 2920
started: 31954
relayed: 12415
aborted: 19538
dropped: 11452
removed: 0
delivered: 1315
delivery_prob: 0.4503
response_prob: 0.0000
overhead_ratio: 8.4411
latency_avg: 7820.5313
latency_med: 7410.3000
hopcount_avg: 2.2867
hopcount_med: 2
buffertime_avg: 15536.7677
buffertime_med: 16248.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/UpdatedPRoPHET_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2781
relayed: 1017
aborted: 1763
dropped: 0
removed: 32
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 22.6512
latency_avg: 3936.3023
latency_med: 3742.9000
hopcount_avg: 2.0698
hopcount_med: 2
buffertime_avg: 3264.1125
buffertime_med: 2590.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/UpdatedPRoPHET_MapBasedMovement_108000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_108000
sim_time: 108000.0000
created: 3652
started: 40770
relayed: 15666
aborted: 25104
dropped: 13450
removed: 1791
delivered: 1715
delivery_prob: 0.4696
response_prob: 0.0000
overhead_ratio: 8.1347
latency_avg: 7989.4143
latency_med: 7537.1000
hopcount_avg: 2.2653
hopcount_med: 2
buffertime_avg: 14320.3888
buffertime_med: 16029.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/UpdatedPRoPHET_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6492
relayed: 2531
aborted: 3960
dropped: 354
removed: 186
delivered: 207
delivery_prob: 0.3067
response_prob: 0.0000
overhead_ratio: 11.2271
latency_avg: 6530.3990
latency_med: 5691.7000
hopcount_avg: 2.2319
hopcount_med: 2
buffertime_avg: 12281.5728
buffertime_med: 14398.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/UpdatedPRoPHET_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10426
relayed: 3984
aborted: 6440
dropped: 1853
removed: 371
delivered: 363
delivery_prob: 0.3576
response_prob: 0.0000
overhead_ratio: 9.9752
latency_avg: 7250.3736
latency_med: 6594.4000
hopcount_avg: 2.2782
hopcount_med: 2
buffertime_avg: 13961.2867
buffertime_med: 15944.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15210
relayed: 5975
aborted: 9233
dropped: 3780
removed: 622
delivered: 619
delivery_prob: 0.4257
response_prob: 0.0000
overhead_ratio: 8.6527
latency_avg: 7673.9901
latency_med: 7307.0000
hopcount_avg: 2.2876
hopcount_med: 2
buffertime_avg: 14247.4571
buffertime_med: 16090.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/UpdatedPRoPHET_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1153
relayed: 408
aborted: 745
dropped: 0
removed: 7
delivered: 8
delivery_prob: 0.0476
response_prob: 0.0000
overhead_ratio: 50.0000
latency_avg: 2171.3500
latency_med: 2659.3000
hopcount_avg: 2.2500
hopcount_med: 2
buffertime_avg: 1290.0857
buffertime_med: 943.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/UpdatedPRoPHET_MapBasedMovement_64800_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_64800
sim_time: 64800.1000
created: 2194
started: 24049
relayed: 9178
aborted: 14869
dropped: 7045
removed: 1017
delivered: 953
delivery_prob: 0.4344
response_prob: 0.0000
overhead_ratio: 8.6306
latency_avg: 7959.8761
latency_med: 7579.5000
hopcount_avg: 2.2686
hopcount_med: 2
buffertime_avg: 14311.7239
buffertime_med: 16108.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 20/UpdatedPRoPHET_MapBasedMovement_86400_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_86400
sim_time: 86400.0000
created: 2920
started: 32444
relayed: 12458
aborted: 19985
dropped: 10282
removed: 1403
delivered: 1320
delivery_prob: 0.4521
response_prob: 0.0000
overhead_ratio: 8.4379
latency_avg: 7878.6825
latency_med: 7494.7000
hopcount_avg: 2.2500
hopcount_med: 2
buffertime_avg: 14278.3935
buffertime_med: 16053.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/EpidemicRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 5426
relayed: 2576
aborted: 2848
dropped: 85
removed: 0
delivered: 56
delivery_prob: 0.1652
response_prob: 0.0000
overhead_ratio: 45.0000
latency_avg: 4310.3786
latency_med: 4066.6000
hopcount_avg: 2.6607
hopcount_med: 3
buffertime_avg: 5025.3106
buffertime_med: 5304.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/EpidemicRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 12417
relayed: 6283
aborted: 6133
dropped: 4001
removed: 0
delivered: 182
delivery_prob: 0.2696
response_prob: 0.0000
overhead_ratio: 33.5220
latency_avg: 7363.1132
latency_med: 7202.5000
hopcount_avg: 2.4890
hopcount_med: 2
buffertime_avg: 7844.9637
buffertime_med: 7859.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/EpidemicRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 18984
relayed: 9520
aborted: 9462
dropped: 7789
removed: 0
delivered: 306
delivery_prob: 0.3015
response_prob: 0.0000
overhead_ratio: 30.1111
latency_avg: 8606.2366
latency_med: 8148.8000
hopcount_avg: 2.4314
hopcount_med: 2
buffertime_avg: 7507.9761
buffertime_med: 7012.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28139
relayed: 14436
aborted: 13701
dropped: 12739
removed: 0
delivered: 510
delivery_prob: 0.3508
response_prob: 0.0000
overhead_ratio: 27.3059
latency_avg: 9130.9235
latency_med: 9160.2000
hopcount_avg: 2.3510
hopcount_med: 2
buffertime_avg: 7227.0134
buffertime_med: 6421.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/EpidemicRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 2241
relayed: 950
aborted: 1291
dropped: 0
removed: 0
delivered: 14
delivery_prob: 0.0833
response_prob: 0.0000
overhead_ratio: 66.8571
latency_avg: 2505.4571
latency_med: 2707.2000
hopcount_avg: 2.7857
hopcount_med: 3
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/ProphetRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3524
relayed: 1502
aborted: 2021
dropped: 0
removed: 0
delivered: 51
delivery_prob: 0.1504
response_prob: 0.0000
overhead_ratio: 28.4510
latency_avg: 4451.2490
latency_med: 4130.4000
hopcount_avg: 2.4902
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/ProphetRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 9804
relayed: 4578
aborted: 5225
dropped: 2167
removed: 0
delivered: 191
delivery_prob: 0.2830
response_prob: 0.0000
overhead_ratio: 22.9686
latency_avg: 6985.7869
latency_med: 6664.1000
hopcount_avg: 2.4817
hopcount_med: 2
buffertime_avg: 8085.3258
buffertime_med: 8186.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/ProphetRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 15790
relayed: 7286
aborted: 8502
dropped: 5736
removed: 0
delivered: 326
delivery_prob: 0.3212
response_prob: 0.0000
overhead_ratio: 21.3497
latency_avg: 7926.3451
latency_med: 7775.4000
hopcount_avg: 2.3620
hopcount_med: 2
buffertime_avg: 8051.3721
buffertime_med: 7670.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 24191
relayed: 11540
aborted: 12649
dropped: 9910
removed: 0
delivered: 529
delivery_prob: 0.3638
response_prob: 0.0000
overhead_ratio: 20.8147
latency_avg: 8547.0138
latency_med: 8543.4000
hopcount_avg: 2.2987
hopcount_med: 2
buffertime_avg: 7666.5337
buffertime_med: 6919.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/ProphetRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1023
relayed: 384
aborted: 639
dropped: 0
removed: 0
delivered: 7
delivery_prob: 0.0417
response_prob: 0.0000
overhead_ratio: 53.8571
latency_avg: 2331.2143
latency_med: 2747.7000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/SprayAndWaitRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2845
relayed: 1073
aborted: 1771
dropped: 0
removed: 0
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 23.9535
latency_avg: 3680.2721
latency_med: 3400.9000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/SprayAndWaitRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6492
relayed: 2580
aborted: 3911
dropped: 351
removed: 0
delivered: 201
delivery_prob: 0.2978
response_prob: 0.0000
overhead_ratio: 11.8358
latency_avg: 6358.4677
latency_med: 5686.9000
hopcount_avg: 2.3383
hopcount_med: 2
buffertime_avg: 16558.3083
buffertime_med: 16932.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/SprayAndWaitRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10402
relayed: 4039
aborted: 6361
dropped: 2011
removed: 0
delivered: 373
delivery_prob: 0.3675
response_prob: 0.0000
overhead_ratio: 9.8284
latency_avg: 7332.9413
latency_med: 6564.9000
hopcount_avg: 2.3351
hopcount_med: 2
buffertime_avg: 16178.3024
buffertime_med: 16833.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15140
relayed: 5973
aborted: 9166
dropped: 4167
removed: 0
delivered: 607
delivery_prob: 0.4175
response_prob: 0.0000
overhead_ratio: 8.8402
latency_avg: 7766.3885
latency_med: 7410.3000
hopcount_avg: 2.2834
hopcount_med: 2
buffertime_avg: 16125.6332
buffertime_med: 16819.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/SprayAndWaitRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1186
relayed: 426
aborted: 760
dropped: 0
removed: 0
delivered: 11
delivery_prob: 0.0655
response_prob: 0.0000
overhead_ratio: 37.7273
latency_avg: 2048.3000
latency_med: 1474.4000
hopcount_avg: 2.5455
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/UpdatedPRoPHET_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2780
relayed: 1016
aborted: 1763
dropped: 0
removed: 33
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 22.6279
latency_avg: 3936.3023
latency_med: 3742.9000
hopcount_avg: 2.0698
hopcount_med: 2
buffertime_avg: 3267.1636
buffertime_med: 2590.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/UpdatedPRoPHET_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6505
relayed: 2543
aborted: 3961
dropped: 305
removed: 186
delivered: 209
delivery_prob: 0.3096
response_prob: 0.0000
overhead_ratio: 11.1675
latency_avg: 6639.5120
latency_med: 5749.4000
hopcount_avg: 2.2201
hopcount_med: 2
buffertime_avg: 12348.7719
buffertime_med: 15183.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/UpdatedPRoPHET_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10450
relayed: 3980
aborted: 6468
dropped: 1823
removed: 360
delivered: 362
delivery_prob: 0.3567
response_prob: 0.0000
overhead_ratio: 9.9945
latency_avg: 7370.9644
latency_med: 6711.9000
hopcount_avg: 2.2735
hopcount_med: 2
buffertime_avg: 14235.7682
buffertime_med: 16332.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15391
relayed: 6008
aborted: 9381
dropped: 3757
removed: 635
delivered: 608
delivery_prob: 0.4182
response_prob: 0.0000
overhead_ratio: 8.8816
latency_avg: 7839.5577
latency_med: 7414.2000
hopcount_avg: 2.2434
hopcount_med: 2
buffertime_avg: 14395.1512
buffertime_med: 16376.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 25/UpdatedPRoPHET_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1153
relayed: 408
aborted: 745
dropped: 0
removed: 7
delivered: 8
delivery_prob: 0.0476
response_prob: 0.0000
overhead_ratio: 50.0000
latency_avg: 2171.3500
latency_med: 2659.3000
hopcount_avg: 2.2500
hopcount_med: 2
buffertime_avg: 1290.0857
buffertime_med: 943.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/EpidemicRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 5427
relayed: 2575
aborted: 2850
dropped: 0
removed: 0
delivered: 56
delivery_prob: 0.1652
response_prob: 0.0000
overhead_ratio: 44.9821
latency_avg: 4310.3786
latency_med: 4066.6000
hopcount_avg: 2.6607
hopcount_med: 3
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/EpidemicRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 12384
relayed: 6254
aborted: 6129
dropped: 3237
removed: 0
delivered: 188
delivery_prob: 0.2785
response_prob: 0.0000
overhead_ratio: 32.2660
latency_avg: 7224.2654
latency_med: 7202.5000
hopcount_avg: 2.4468
hopcount_med: 2
buffertime_avg: 9527.5830
buffertime_med: 9991.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/EpidemicRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 18950
relayed: 9485
aborted: 9463
dropped: 7788
removed: 0
delivered: 319
delivery_prob: 0.3143
response_prob: 0.0000
overhead_ratio: 28.7335
latency_avg: 8540.2787
latency_med: 8479.4000
hopcount_avg: 2.3668
hopcount_med: 2
buffertime_avg: 8705.8588
buffertime_med: 8493.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28210
relayed: 14523
aborted: 13685
dropped: 12485
removed: 0
delivered: 539
delivery_prob: 0.3707
response_prob: 0.0000
overhead_ratio: 25.9443
latency_avg: 9268.0937
latency_med: 9341.6000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: 8094.6170
buffertime_med: 7296.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/EpidemicRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 2241
relayed: 950
aborted: 1291
dropped: 0
removed: 0
delivered: 14
delivery_prob: 0.0833
response_prob: 0.0000
overhead_ratio: 66.8571
latency_avg: 2505.4571
latency_med: 2707.2000
hopcount_avg: 2.7857
hopcount_med: 3
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/ProphetRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3527
relayed: 1506
aborted: 2020
dropped: 0
removed: 0
delivered: 51
delivery_prob: 0.1504
response_prob: 0.0000
overhead_ratio: 28.5294
latency_avg: 4448.2490
latency_med: 4130.4000
hopcount_avg: 2.4902
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/ProphetRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 9753
relayed: 4534
aborted: 5218
dropped: 1741
removed: 0
delivered: 201
delivery_prob: 0.2978
response_prob: 0.0000
overhead_ratio: 21.5572
latency_avg: 7345.8761
latency_med: 7352.0000
hopcount_avg: 2.4378
hopcount_med: 2
buffertime_avg: 8826.4125
buffertime_med: 9159.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/ProphetRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 15746
relayed: 7248
aborted: 8496
dropped: 5684
removed: 0
delivered: 340
delivery_prob: 0.3350
response_prob: 0.0000
overhead_ratio: 20.3176
latency_avg: 8258.5594
latency_med: 8203.0000
hopcount_avg: 2.3647
hopcount_med: 2
buffertime_avg: 8688.5573
buffertime_med: 8493.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 24113
relayed: 11476
aborted: 12635
dropped: 9683
removed: 0
delivered: 547
delivery_prob: 0.3762
response_prob: 0.0000
overhead_ratio: 19.9799
latency_avg: 8732.0876
latency_med: 8804.5000
hopcount_avg: 2.2706
hopcount_med: 2
buffertime_avg: 8190.6920
buffertime_med: 7387.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/ProphetRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1024
relayed: 385
aborted: 639
dropped: 0
removed: 0
delivered: 7
delivery_prob: 0.0417
response_prob: 0.0000
overhead_ratio: 54.0000
latency_avg: 2331.2143
latency_med: 2747.7000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/SprayAndWaitRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2845
relayed: 1073
aborted: 1771
dropped: 0
removed: 0
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 23.9535
latency_avg: 3680.2721
latency_med: 3400.9000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/SprayAndWaitRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6492
relayed: 2580
aborted: 3911
dropped: 340
removed: 0
delivered: 201
delivery_prob: 0.2978
response_prob: 0.0000
overhead_ratio: 11.8358
latency_avg: 6358.4677
latency_med: 5686.9000
hopcount_avg: 2.3383
hopcount_med: 2
buffertime_avg: 16621.1391
buffertime_med: 16981.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/SprayAndWaitRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10402
relayed: 4039
aborted: 6361
dropped: 2007
removed: 0
delivered: 374
delivery_prob: 0.3685
response_prob: 0.0000
overhead_ratio: 9.7995
latency_avg: 7360.2749
latency_med: 6588.6000
hopcount_avg: 2.3316
hopcount_med: 2
buffertime_avg: 16215.7117
buffertime_med: 16884.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/SprayAndWaitRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1186
relayed: 426
aborted: 760
dropped: 0
removed: 0
delivered: 11
delivery_prob: 0.0655
response_prob: 0.0000
overhead_ratio: 37.7273
latency_avg: 2048.3000
latency_med: 1474.4000
hopcount_avg: 2.5455
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/UpdatedPRoPHET_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2785
relayed: 1017
aborted: 1767
dropped: 0
removed: 33
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 22.6512
latency_avg: 3936.3023
latency_med: 3742.9000
hopcount_avg: 2.0698
hopcount_med: 2
buffertime_avg: 3267.1636
buffertime_med: 2590.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/UpdatedPRoPHET_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6528
relayed: 2553
aborted: 3974
dropped: 304
removed: 190
delivered: 208
delivery_prob: 0.3081
response_prob: 0.0000
overhead_ratio: 11.2740
latency_avg: 6616.5990
latency_med: 5749.4000
hopcount_avg: 2.2308
hopcount_med: 2
buffertime_avg: 12225.8885
buffertime_med: 15183.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/UpdatedPRoPHET_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10480
relayed: 4010
aborted: 6468
dropped: 1823
removed: 376
delivered: 367
delivery_prob: 0.3616
response_prob: 0.0000
overhead_ratio: 9.9264
latency_avg: 7419.3128
latency_med: 6740.1000
hopcount_avg: 2.2807
hopcount_med: 2
buffertime_avg: 14155.0015
buffertime_med: 16332.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15371
relayed: 6023
aborted: 9346
dropped: 3742
removed: 643
delivered: 630
delivery_prob: 0.4333
response_prob: 0.0000
overhead_ratio: 8.5603
latency_avg: 7850.0268
latency_med: 7453.8000
hopcount_avg: 2.3032
hopcount_med: 2
buffertime_avg: 14435.5941
buffertime_med: 16384.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_ Buffer Size 50/UpdatedPRoPHET_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1154
relayed: 409
aborted: 745
dropped: 0
removed: 7
delivered: 8
delivery_prob: 0.0476
response_prob: 0.0000
overhead_ratio: 50.1250
latency_avg: 2171.3500
latency_med: 2659.3000
hopcount_avg: 2.2500
hopcount_med: 2
buffertime_avg: 1290.0857
buffertime_med: 943.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/EpidemicRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 5400
relayed: 2560
aborted: 2838
dropped: 1106
removed: 0
delivered: 47
delivery_prob: 0.1386
response_prob: 0.0000
overhead_ratio: 53.4681
latency_avg: 3846.9936
latency_med: 3742.9000
hopcount_avg: 2.7021
hopcount_med: 3
buffertime_avg: 3881.3918
buffertime_med: 3807.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/EpidemicRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 12197
relayed: 6102
aborted: 6094
dropped: 5061
removed: 0
delivered: 148
delivery_prob: 0.2193
response_prob: 0.0000
overhead_ratio: 40.2297
latency_avg: 7058.0736
latency_med: 6007.3000
hopcount_avg: 3.0000
hopcount_med: 3
buffertime_avg: 4420.1589
buffertime_med: 3996.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/EpidemicRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 18631
relayed: 9224
aborted: 9405
dropped: 8358
removed: 0
delivered: 247
delivery_prob: 0.2433
response_prob: 0.0000
overhead_ratio: 36.3441
latency_avg: 7702.8955
latency_med: 6686.5000
hopcount_avg: 2.9757
hopcount_med: 3
buffertime_avg: 4577.2903
buffertime_med: 3984.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 27554
relayed: 13971
aborted: 13581
dropped: 13389
removed: 0
delivered: 382
delivery_prob: 0.2627
response_prob: 0.0000
overhead_ratio: 35.5733
latency_avg: 8045.5649
latency_med: 7775.4000
hopcount_avg: 3.0576
hopcount_med: 3
buffertime_avg: 4467.9037
buffertime_med: 3773.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/EpidemicRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 2252
relayed: 959
aborted: 1293
dropped: 58
removed: 0
delivered: 14
delivery_prob: 0.0833
response_prob: 0.0000
overhead_ratio: 67.5000
latency_avg: 2505.4571
latency_med: 2707.2000
hopcount_avg: 2.7857
hopcount_med: 3
buffertime_avg: 2359.5241
buffertime_med: 2509.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/ProphetRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3544
relayed: 1517
aborted: 2026
dropped: 356
removed: 0
delivered: 48
delivery_prob: 0.1416
response_prob: 0.0000
overhead_ratio: 30.6042
latency_avg: 4312.7667
latency_med: 4115.2000
hopcount_avg: 2.5417
hopcount_med: 2
buffertime_avg: 3988.4938
buffertime_med: 3951.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/ProphetRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 9762
relayed: 4532
aborted: 5229
dropped: 3502
removed: 0
delivered: 149
delivery_prob: 0.2207
response_prob: 0.0000
overhead_ratio: 29.4161
latency_avg: 6489.0879
latency_med: 6291.4000
hopcount_avg: 2.6242
hopcount_med: 2
buffertime_avg: 4860.1584
buffertime_med: 4137.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/ProphetRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 15682
relayed: 7211
aborted: 8469
dropped: 6417
removed: 0
delivered: 241
delivery_prob: 0.2374
response_prob: 0.0000
overhead_ratio: 28.9212
latency_avg: 6949.8851
latency_med: 6588.6000
hopcount_avg: 2.5353
hopcount_med: 2
buffertime_avg: 5006.9249
buffertime_med: 4125.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 23877
relayed: 11278
aborted: 12597
dropped: 10733
removed: 0
delivered: 393
delivery_prob: 0.2703
response_prob: 0.0000
overhead_ratio: 27.6972
latency_avg: 7707.0756
latency_med: 7369.9000
hopcount_avg: 2.6107
hopcount_med: 2
buffertime_avg: 4928.4005
buffertime_med: 4013.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/ProphetRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1022
relayed: 384
aborted: 638
dropped: 0
removed: 0
delivered: 7
delivery_prob: 0.0417
response_prob: 0.0000
overhead_ratio: 53.8571
latency_avg: 2331.2143
latency_med: 2747.7000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/SprayAndWaitRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2844
relayed: 1072
aborted: 1771
dropped: 93
removed: 0
delivered: 42
delivery_prob: 0.1239
response_prob: 0.0000
overhead_ratio: 24.5238
latency_avg: 3576.6381
latency_med: 3400.9000
hopcount_avg: 2.3571
hopcount_med: 2
buffertime_avg: 6583.5989
buffertime_med: 6766.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/SprayAndWaitRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6472
relayed: 2563
aborted: 3908
dropped: 1443
removed: 0
delivered: 180
delivery_prob: 0.2667
response_prob: 0.0000
overhead_ratio: 13.2389
latency_avg: 5202.7011
latency_med: 4783.5000
hopcount_avg: 2.4222
hopcount_med: 2
buffertime_avg: 8699.7308
buffertime_med: 8461.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/SprayAndWaitRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10322
relayed: 3985
aborted: 6335
dropped: 3083
removed: 0
delivered: 307
delivery_prob: 0.3025
response_prob: 0.0000
overhead_ratio: 11.9805
latency_avg: 5678.9397
latency_med: 5073.5000
hopcount_avg: 2.4202
hopcount_med: 2
buffertime_avg: 9297.9714
buffertime_med: 8882.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 14850
relayed: 5870
aborted: 8979
dropped: 5243
removed: 0
delivered: 480
delivery_prob: 0.3301
response_prob: 0.0000
overhead_ratio: 11.2292
latency_avg: 6017.5150
latency_med: 5553.2000
hopcount_avg: 2.3729
hopcount_med: 2
buffertime_avg: 9481.1923
buffertime_med: 9036.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/SprayAndWaitRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1186
relayed: 426
aborted: 760
dropped: 0
removed: 0
delivered: 11
delivery_prob: 0.0655
response_prob: 0.0000
overhead_ratio: 37.7273
latency_avg: 2048.3000
latency_med: 1474.4000
hopcount_avg: 2.5455
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/UpdatedPRoPHET_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2769
relayed: 1010
aborted: 1758
dropped: 69
removed: 33
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 22.4884
latency_avg: 3936.3023
latency_med: 3742.9000
hopcount_avg: 2.0698
hopcount_med: 2
buffertime_avg: 5339.1382
buffertime_med: 5982.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/UpdatedPRoPHET_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6373
relayed: 2489
aborted: 3883
dropped: 1217
removed: 157
delivered: 180
delivery_prob: 0.2667
response_prob: 0.0000
overhead_ratio: 12.8278
latency_avg: 5637.2794
latency_med: 5150.3000
hopcount_avg: 2.3000
hopcount_med: 2
buffertime_avg: 8550.2937
buffertime_med: 8448.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/UpdatedPRoPHET_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10139
relayed: 3892
aborted: 6245
dropped: 2702
removed: 294
delivered: 308
delivery_prob: 0.3034
response_prob: 0.0000
overhead_ratio: 11.6364
latency_avg: 6203.9906
latency_med: 5663.8000
hopcount_avg: 2.3149
hopcount_med: 2
buffertime_avg: 9224.8184
buffertime_med: 9079.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 14773
relayed: 5761
aborted: 9011
dropped: 4664
removed: 473
delivered: 492
delivery_prob: 0.3384
response_prob: 0.0000
overhead_ratio: 10.7093
latency_avg: 6448.9547
latency_med: 5975.9000
hopcount_avg: 2.3008
hopcount_med: 2
buffertime_avg: 9448.3687
buffertime_med: 9279.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 10/UpdatedPRoPHET_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1154
relayed: 409
aborted: 745
dropped: 0
removed: 7
delivered: 8
delivery_prob: 0.0476
response_prob: 0.0000
overhead_ratio: 50.1250
latency_avg: 2171.3500
latency_med: 2659.3000
hopcount_avg: 2.2500
hopcount_med: 2
buffertime_avg: 1290.0857
buffertime_med: 943.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/EpidemicRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 5429
relayed: 2577
aborted: 2850
dropped: 34
removed: 0
delivered: 56
delivery_prob: 0.1652
response_prob: 0.0000
overhead_ratio: 45.0179
latency_avg: 4310.3786
latency_med: 4066.6000
hopcount_avg: 2.6607
hopcount_med: 3
buffertime_avg: 5410.6882
buffertime_med: 5322.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/EpidemicRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 12410
relayed: 6281
aborted: 6128
dropped: 3700
removed: 0
delivered: 194
delivery_prob: 0.2874
response_prob: 0.0000
overhead_ratio: 31.3763
latency_avg: 7215.4624
latency_med: 7161.9000
hopcount_avg: 2.5258
hopcount_med: 2
buffertime_avg: 8512.7289
buffertime_med: 8694.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/EpidemicRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 18967
relayed: 9517
aborted: 9448
dropped: 7828
removed: 0
delivered: 315
delivery_prob: 0.3103
response_prob: 0.0000
overhead_ratio: 29.2127
latency_avg: 8471.4143
latency_med: 8283.6000
hopcount_avg: 2.4317
hopcount_med: 2
buffertime_avg: 7969.5753
buffertime_med: 7521.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28206
relayed: 14510
aborted: 13694
dropped: 12695
removed: 0
delivered: 526
delivery_prob: 0.3618
response_prob: 0.0000
overhead_ratio: 26.5856
latency_avg: 9337.9779
latency_med: 9591.0000
hopcount_avg: 2.4221
hopcount_med: 2
buffertime_avg: 7591.6504
buffertime_med: 6784.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/EpidemicRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 2241
relayed: 950
aborted: 1291
dropped: 0
removed: 0
delivered: 14
delivery_prob: 0.0833
response_prob: 0.0000
overhead_ratio: 66.8571
latency_avg: 2505.4571
latency_med: 2707.2000
hopcount_avg: 2.7857
hopcount_med: 3
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/ProphetRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3527
relayed: 1506
aborted: 2020
dropped: 0
removed: 0
delivered: 51
delivery_prob: 0.1504
response_prob: 0.0000
overhead_ratio: 28.5294
latency_avg: 4448.2490
latency_med: 4130.4000
hopcount_avg: 2.4902
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/ProphetRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 9766
relayed: 4540
aborted: 5225
dropped: 1929
removed: 0
delivered: 197
delivery_prob: 0.2919
response_prob: 0.0000
overhead_ratio: 22.0457
latency_avg: 7176.9924
latency_med: 7109.2000
hopcount_avg: 2.4264
hopcount_med: 2
buffertime_avg: 8512.9855
buffertime_med: 8748.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/ProphetRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 15767
relayed: 7262
aborted: 8503
dropped: 5718
removed: 0
delivered: 341
delivery_prob: 0.3360
response_prob: 0.0000
overhead_ratio: 20.2962
latency_avg: 8137.4387
latency_med: 7997.6000
hopcount_avg: 2.3695
hopcount_med: 2
buffertime_avg: 8383.5739
buffertime_med: 8054.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 24135
relayed: 11483
aborted: 12650
dropped: 9773
removed: 0
delivered: 543
delivery_prob: 0.3735
response_prob: 0.0000
overhead_ratio: 20.1473
latency_avg: 8667.8331
latency_med: 8711.4000
hopcount_avg: 2.2799
hopcount_med: 2
buffertime_avg: 7965.4899
buffertime_med: 7223.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/ProphetRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1024
relayed: 385
aborted: 639
dropped: 0
removed: 0
delivered: 7
delivery_prob: 0.0417
response_prob: 0.0000
overhead_ratio: 54.0000
latency_avg: 2331.2143
latency_med: 2747.7000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/SprayAndWaitRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2845
relayed: 1073
aborted: 1771
dropped: 0
removed: 0
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 23.9535
latency_avg: 3680.2721
latency_med: 3400.9000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/SprayAndWaitRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6492
relayed: 2580
aborted: 3911
dropped: 340
removed: 0
delivered: 201
delivery_prob: 0.2978
response_prob: 0.0000
overhead_ratio: 11.8358
latency_avg: 6358.4677
latency_med: 5686.9000
hopcount_avg: 2.3383
hopcount_med: 2
buffertime_avg: 16621.1391
buffertime_med: 16981.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/SprayAndWaitRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10402
relayed: 4039
aborted: 6361
dropped: 2007
removed: 0
delivered: 374
delivery_prob: 0.3685
response_prob: 0.0000
overhead_ratio: 9.7995
latency_avg: 7360.2749
latency_med: 6588.6000
hopcount_avg: 2.3316
hopcount_med: 2
buffertime_avg: 16215.7117
buffertime_med: 16884.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15142
relayed: 5974
aborted: 9167
dropped: 4164
removed: 0
delivered: 609
delivery_prob: 0.4188
response_prob: 0.0000
overhead_ratio: 8.8095
latency_avg: 7798.0181
latency_med: 7416.1000
hopcount_avg: 2.2841
hopcount_med: 2
buffertime_avg: 16164.8805
buffertime_med: 16869.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/SprayAndWaitRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1186
relayed: 426
aborted: 760
dropped: 0
removed: 0
delivered: 11
delivery_prob: 0.0655
response_prob: 0.0000
overhead_ratio: 37.7273
latency_avg: 2048.3000
latency_med: 1474.4000
hopcount_avg: 2.5455
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/UpdatedPRoPHET_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2780
relayed: 1017
aborted: 1762
dropped: 0
removed: 33
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 22.6512
latency_avg: 3936.3023
latency_med: 3742.9000
hopcount_avg: 2.0698
hopcount_med: 2
buffertime_avg: 3267.1636
buffertime_med: 2590.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/UpdatedPRoPHET_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6525
relayed: 2556
aborted: 3968
dropped: 304
removed: 192
delivered: 209
delivery_prob: 0.3096
response_prob: 0.0000
overhead_ratio: 11.2297
latency_avg: 6607.4048
latency_med: 5730.1000
hopcount_avg: 2.2344
hopcount_med: 2
buffertime_avg: 12187.6851
buffertime_med: 15180.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/UpdatedPRoPHET_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10500
relayed: 4004
aborted: 6494
dropped: 1823
removed: 372
delivered: 362
delivery_prob: 0.3567
response_prob: 0.0000
overhead_ratio: 10.0608
latency_avg: 7356.5055
latency_med: 6667.7000
hopcount_avg: 2.2707
hopcount_med: 2
buffertime_avg: 14169.1593
buffertime_med: 16333.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15470
relayed: 6048
aborted: 9420
dropped: 3750
removed: 675
delivered: 624
delivery_prob: 0.4292
response_prob: 0.0000
overhead_ratio: 8.6923
latency_avg: 7823.4793
latency_med: 7397.6000
hopcount_avg: 2.2660
hopcount_med: 2
buffertime_avg: 14300.9351
buffertime_med: 16354.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 30/UpdatedPRoPHET_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1153
relayed: 408
aborted: 745
dropped: 0
removed: 7
delivered: 8
delivery_prob: 0.0476
response_prob: 0.0000
overhead_ratio: 50.0000
latency_avg: 2171.3500
latency_med: 2659.3000
hopcount_avg: 2.2500
hopcount_med: 2
buffertime_avg: 1290.0857
buffertime_med: 943.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/EpidemicRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 5294
relayed: 2497
aborted: 2796
dropped: 1843
removed: 0
delivered: 38
delivery_prob: 0.1121
response_prob: 0.0000
overhead_ratio: 64.7105
latency_avg: 3587.6605
latency_med: 3742.9000
hopcount_avg: 2.9737
hopcount_med: 3
buffertime_avg: 2167.5119
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/EpidemicRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 11787
relayed: 5837
aborted: 5949
dropped: 5405
removed: 0
delivered: 95
delivery_prob: 0.1407
response_prob: 0.0000
overhead_ratio: 60.4421
latency_avg: 5498.0853
latency_med: 4152.4000
hopcount_avg: 3.4000
hopcount_med: 3
buffertime_avg: 2468.4179
buffertime_med: 1987.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/EpidemicRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 18049
relayed: 8846
aborted: 9201
dropped: 8694
removed: 0
delivered: 155
delivery_prob: 0.1527
response_prob: 0.0000
overhead_ratio: 56.0710
latency_avg: 6111.7535
latency_med: 4681.5000
hopcount_avg: 3.5290
hopcount_med: 3
buffertime_avg: 2731.7589
buffertime_med: 2045.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 26535
relayed: 13264
aborted: 13269
dropped: 13535
removed: 0
delivered: 246
delivery_prob: 0.1692
response_prob: 0.0000
overhead_ratio: 52.9187
latency_avg: 6603.6264
latency_med: 5467.1000
hopcount_avg: 3.6829
hopcount_med: 3
buffertime_avg: 2714.4539
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/EpidemicRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 2224
relayed: 942
aborted: 1282
dropped: 364
removed: 0
delivered: 13
delivery_prob: 0.0774
response_prob: 0.0000
overhead_ratio: 71.4615
latency_avg: 2580.3154
latency_med: 2516.9000
hopcount_avg: 2.9231
hopcount_med: 3
buffertime_avg: 1690.7516
buffertime_med: 1516.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/ProphetRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3510
relayed: 1506
aborted: 2003
dropped: 919
removed: 0
delivered: 35
delivery_prob: 0.1032
response_prob: 0.0000
overhead_ratio: 42.0286
latency_avg: 3864.3971
latency_med: 3742.9000
hopcount_avg: 2.2571
hopcount_med: 2
buffertime_avg: 2490.2097
buffertime_med: 2042.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/ProphetRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 9326
relayed: 4274
aborted: 5051
dropped: 3865
removed: 0
delivered: 109
delivery_prob: 0.1615
response_prob: 0.0000
overhead_ratio: 38.2110
latency_avg: 6061.4394
latency_med: 5892.4000
hopcount_avg: 2.8349
hopcount_med: 3
buffertime_avg: 2900.2769
buffertime_med: 2023.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/ProphetRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 14988
relayed: 6805
aborted: 8181
dropped: 6679
removed: 0
delivered: 181
delivery_prob: 0.1783
response_prob: 0.0000
overhead_ratio: 36.5967
latency_avg: 6525.2061
latency_med: 6236.8000
hopcount_avg: 2.8564
hopcount_med: 3
buffertime_avg: 3171.2730
buffertime_med: 2081.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 22414
relayed: 10323
aborted: 12089
dropped: 10561
removed: 0
delivered: 277
delivery_prob: 0.1905
response_prob: 0.0000
overhead_ratio: 36.2671
latency_avg: 6729.3646
latency_med: 6233.1000
hopcount_avg: 2.8448
hopcount_med: 3
buffertime_avg: 3165.3023
buffertime_med: 2064.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/ProphetRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1026
relayed: 386
aborted: 640
dropped: 57
removed: 0
delivered: 7
delivery_prob: 0.0417
response_prob: 0.0000
overhead_ratio: 54.1429
latency_avg: 2331.2143
latency_med: 2747.7000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: 1957.7491
buffertime_med: 1691.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/SprayAndWaitRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2812
relayed: 1053
aborted: 1758
dropped: 615
removed: 0
delivered: 35
delivery_prob: 0.1032
response_prob: 0.0000
overhead_ratio: 29.0857
latency_avg: 3018.7114
latency_med: 2741.3000
hopcount_avg: 2.4286
hopcount_med: 2
buffertime_avg: 3893.6207
buffertime_med: 3821.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/SprayAndWaitRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6253
relayed: 2433
aborted: 3819
dropped: 2152
removed: 0
delivered: 119
delivery_prob: 0.1763
response_prob: 0.0000
overhead_ratio: 19.4454
latency_avg: 3760.0487
latency_med: 3241.1000
hopcount_avg: 2.3613
hopcount_med: 2
buffertime_avg: 4304.5593
buffertime_med: 4023.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/SprayAndWaitRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 9877
relayed: 3750
aborted: 6125
dropped: 3734
removed: 0
delivered: 196
delivery_prob: 0.1931
response_prob: 0.0000
overhead_ratio: 18.1327
latency_avg: 4214.4566
latency_med: 3423.4000
hopcount_avg: 2.4082
hopcount_med: 2
buffertime_avg: 4718.4645
buffertime_med: 4135.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 14077
relayed: 5467
aborted: 8609
dropped: 5817
removed: 0
delivered: 297
delivery_prob: 0.2043
response_prob: 0.0000
overhead_ratio: 17.4074
latency_avg: 4322.6859
latency_med: 3589.2000
hopcount_avg: 2.3670
hopcount_med: 2
buffertime_avg: 4898.8142
buffertime_med: 4217.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/SprayAndWaitRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1182
relayed: 425
aborted: 757
dropped: 62
removed: 0
delivered: 11
delivery_prob: 0.0655
response_prob: 0.0000
overhead_ratio: 37.6364
latency_avg: 2048.3000
latency_med: 1474.4000
hopcount_avg: 2.5455
hopcount_med: 2
buffertime_avg: 2494.1710
buffertime_med: 2455.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/UpdatedPRoPHET_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2697
relayed: 985
aborted: 1711
dropped: 509
removed: 26
delivered: 37
delivery_prob: 0.1091
response_prob: 0.0000
overhead_ratio: 25.6216
latency_avg: 3462.1486
latency_med: 3048.7000
hopcount_avg: 2.0270
hopcount_med: 2
buffertime_avg: 3936.7578
buffertime_med: 3839.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/UpdatedPRoPHET_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 5971
relayed: 2310
aborted: 3660
dropped: 1911
removed: 94
delivered: 123
delivery_prob: 0.1822
response_prob: 0.0000
overhead_ratio: 17.7805
latency_avg: 4217.8789
latency_med: 3742.9000
hopcount_avg: 2.2764
hopcount_med: 2
buffertime_avg: 4492.2194
buffertime_med: 4174.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/UpdatedPRoPHET_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 9503
relayed: 3571
aborted: 5930
dropped: 3372
removed: 161
delivered: 196
delivery_prob: 0.1931
response_prob: 0.0000
overhead_ratio: 17.2194
latency_avg: 4366.5077
latency_med: 3813.7000
hopcount_avg: 2.3112
hopcount_med: 2
buffertime_avg: 4959.7651
buffertime_med: 4347.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 13578
relayed: 5245
aborted: 8332
dropped: 5309
removed: 261
delivered: 308
delivery_prob: 0.2118
response_prob: 0.0000
overhead_ratio: 16.0292
latency_avg: 4769.4205
latency_med: 4066.6000
hopcount_avg: 2.2727
hopcount_med: 2
buffertime_avg: 5137.7432
buffertime_med: 4430.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/5000-108000_Buffer Size 5/UpdatedPRoPHET_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1141
relayed: 404
aborted: 737
dropped: 58
removed: 7
delivered: 8
delivery_prob: 0.0476
response_prob: 0.0000
overhead_ratio: 49.5000
latency_avg: 2171.3500
latency_med: 2659.3000
hopcount_avg: 2.2500
hopcount_med: 2
buffertime_avg: 2502.6938
buffertime_med: 2455.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/EpidemicRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 5294
relayed: 2497
aborted: 2796
dropped: 1843
removed: 0
delivered: 38
delivery_prob: 0.1121
response_prob: 0.0000
overhead_ratio: 64.7105
latency_avg: 3587.6605
latency_med: 3742.9000
hopcount_avg: 2.9737
hopcount_med: 3
buffertime_avg: 2167.5119
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/EpidemicRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 11787
relayed: 5837
aborted: 5949
dropped: 5405
removed: 0
delivered: 95
delivery_prob: 0.1407
response_prob: 0.0000
overhead_ratio: 60.4421
latency_avg: 5498.0853
latency_med: 4152.4000
hopcount_avg: 3.4000
hopcount_med: 3
buffertime_avg: 2468.4179
buffertime_med: 1987.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/EpidemicRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 18049
relayed: 8846
aborted: 9201
dropped: 8694
removed: 0
delivered: 155
delivery_prob: 0.1527
response_prob: 0.0000
overhead_ratio: 56.0710
latency_avg: 6111.7535
latency_med: 4681.5000
hopcount_avg: 3.5290
hopcount_med: 3
buffertime_avg: 2731.7589
buffertime_med: 2045.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 26535
relayed: 13264
aborted: 13269
dropped: 13535
removed: 0
delivered: 246
delivery_prob: 0.1692
response_prob: 0.0000
overhead_ratio: 52.9187
latency_avg: 6603.6264
latency_med: 5467.1000
hopcount_avg: 3.6829
hopcount_med: 3
buffertime_avg: 2714.4539
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/EpidemicRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 2224
relayed: 942
aborted: 1282
dropped: 364
removed: 0
delivered: 13
delivery_prob: 0.0774
response_prob: 0.0000
overhead_ratio: 71.4615
latency_avg: 2580.3154
latency_med: 2516.9000
hopcount_avg: 2.9231
hopcount_med: 3
buffertime_avg: 1690.7516
buffertime_med: 1516.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/EpidemicRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 5294
relayed: 2497
aborted: 2796
dropped: 1843
removed: 0
delivered: 38
delivery_prob: 0.1121
response_prob: 0.0000
overhead_ratio: 64.7105
latency_avg: 3587.6605
latency_med: 3742.9000
hopcount_avg: 2.9737
hopcount_med: 3
buffertime_avg: 2167.5119
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/EpidemicRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 11787
relayed: 5837
aborted: 5949
dropped: 5405
removed: 0
delivered: 95
delivery_prob: 0.1407
response_prob: 0.0000
overhead_ratio: 60.4421
latency_avg: 5498.0853
latency_med: 4152.4000
hopcount_avg: 3.4000
hopcount_med: 3
buffertime_avg: 2468.4179
buffertime_med: 1987.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/EpidemicRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 18049
relayed: 8846
aborted: 9201
dropped: 8694
removed: 0
delivered: 155
delivery_prob: 0.1527
response_prob: 0.0000
overhead_ratio: 56.0710
latency_avg: 6111.7535
latency_med: 4681.5000
hopcount_avg: 3.5290
hopcount_med: 3
buffertime_avg: 2731.7589
buffertime_med: 2045.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 26535
relayed: 13264
aborted: 13269
dropped: 13535
removed: 0
delivered: 246
delivery_prob: 0.1692
response_prob: 0.0000
overhead_ratio: 52.9187
latency_avg: 6603.6264
latency_med: 5467.1000
hopcount_avg: 3.6829
hopcount_med: 3
buffertime_avg: 2714.4539
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/EpidemicRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 2224
relayed: 942
aborted: 1282
dropped: 364
removed: 0
delivered: 13
delivery_prob: 0.0774
response_prob: 0.0000
overhead_ratio: 71.4615
latency_avg: 2580.3154
latency_med: 2516.9000
hopcount_avg: 2.9231
hopcount_med: 3
buffertime_avg: 1690.7516
buffertime_med: 1516.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/NDNCAR_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2559
relayed: 944
aborted: 1614
dropped: 385
removed: 215
delivered: 33
delivery_prob: 0.0973
response_prob: 0.0000
overhead_ratio: 27.6061
latency_avg: 3012.8333
latency_med: 2705.4000
hopcount_avg: 2.1818
hopcount_med: 2
buffertime_avg: 2902.2558
buffertime_med: 2608.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/NDNCAR_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 5975
relayed: 2290
aborted: 3684
dropped: 1425
removed: 574
delivered: 123
delivery_prob: 0.1822
response_prob: 0.0000
overhead_ratio: 17.6179
latency_avg: 5185.0976
latency_med: 4296.0000
hopcount_avg: 2.4309
hopcount_med: 2
buffertime_avg: 3852.1677
buffertime_med: 3244.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/NDNCAR_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 9248
relayed: 3476
aborted: 5770
dropped: 2594
removed: 846
delivered: 202
delivery_prob: 0.1990
response_prob: 0.0000
overhead_ratio: 16.2079
latency_avg: 5416.5045
latency_med: 4520.0000
hopcount_avg: 2.4505
hopcount_med: 2
buffertime_avg: 4657.6153
buffertime_med: 3622.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/NDNCAR_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 13366
relayed: 5095
aborted: 8269
dropped: 4133
removed: 1309
delivered: 316
delivery_prob: 0.2173
response_prob: 0.0000
overhead_ratio: 15.1234
latency_avg: 5776.1915
latency_med: 4907.6000
hopcount_avg: 2.4272
hopcount_med: 2
buffertime_avg: 4975.0798
buffertime_med: 3772.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/NDNCAR_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 881
relayed: 292
aborted: 589
dropped: 38
removed: 43
delivered: 9
delivery_prob: 0.0536
response_prob: 0.0000
overhead_ratio: 31.4444
latency_avg: 1813.2333
latency_med: 1497.9000
hopcount_avg: 2.5556
hopcount_med: 3
buffertime_avg: 1971.9321
buffertime_med: 2005.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/ProphetRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3510
relayed: 1506
aborted: 2003
dropped: 919
removed: 0
delivered: 35
delivery_prob: 0.1032
response_prob: 0.0000
overhead_ratio: 42.0286
latency_avg: 3864.3971
latency_med: 3742.9000
hopcount_avg: 2.2571
hopcount_med: 2
buffertime_avg: 2490.2097
buffertime_med: 2042.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/ProphetRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 9319
relayed: 4272
aborted: 5046
dropped: 3856
removed: 0
delivered: 112
delivery_prob: 0.1659
response_prob: 0.0000
overhead_ratio: 37.1429
latency_avg: 6221.5723
latency_med: 5934.5000
hopcount_avg: 2.8393
hopcount_med: 3
buffertime_avg: 2898.3066
buffertime_med: 2022.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/ProphetRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 14967
relayed: 6808
aborted: 8157
dropped: 6692
removed: 0
delivered: 178
delivery_prob: 0.1754
response_prob: 0.0000
overhead_ratio: 37.2472
latency_avg: 6693.0893
latency_med: 6258.5000
hopcount_avg: 2.9101
hopcount_med: 3
buffertime_avg: 3176.6743
buffertime_med: 2092.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 22464
relayed: 10342
aborted: 12120
dropped: 10595
removed: 0
delivered: 273
delivery_prob: 0.1878
response_prob: 0.0000
overhead_ratio: 36.8828
latency_avg: 6759.0059
latency_med: 6251.9000
hopcount_avg: 2.9084
hopcount_med: 3
buffertime_avg: 3153.5640
buffertime_med: 2057.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/ProphetRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1025
relayed: 387
aborted: 638
dropped: 58
removed: 0
delivered: 7
delivery_prob: 0.0417
response_prob: 0.0000
overhead_ratio: 54.2857
latency_avg: 2331.2143
latency_med: 2747.7000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: 1927.1879
buffertime_med: 1691.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/SprayAndWaitRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2812
relayed: 1053
aborted: 1758
dropped: 615
removed: 0
delivered: 35
delivery_prob: 0.1032
response_prob: 0.0000
overhead_ratio: 29.0857
latency_avg: 3018.7114
latency_med: 2741.3000
hopcount_avg: 2.4286
hopcount_med: 2
buffertime_avg: 3893.6207
buffertime_med: 3821.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/SprayAndWaitRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6253
relayed: 2433
aborted: 3819
dropped: 2152
removed: 0
delivered: 119
delivery_prob: 0.1763
response_prob: 0.0000
overhead_ratio: 19.4454
latency_avg: 3760.0487
latency_med: 3241.1000
hopcount_avg: 2.3613
hopcount_med: 2
buffertime_avg: 4304.5593
buffertime_med: 4023.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/SprayAndWaitRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 9877
relayed: 3750
aborted: 6125
dropped: 3734
removed: 0
delivered: 196
delivery_prob: 0.1931
response_prob: 0.0000
overhead_ratio: 18.1327
latency_avg: 4214.4566
latency_med: 3423.4000
hopcount_avg: 2.4082
hopcount_med: 2
buffertime_avg: 4718.4645
buffertime_med: 4135.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 14077
relayed: 5467
aborted: 8609
dropped: 5817
removed: 0
delivered: 297
delivery_prob: 0.2043
response_prob: 0.0000
overhead_ratio: 17.4074
latency_avg: 4322.6859
latency_med: 3589.2000
hopcount_avg: 2.3670
hopcount_med: 2
buffertime_avg: 4898.8142
buffertime_med: 4217.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Final Report/SprayAndWaitRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1182
relayed: 425
aborted: 757
dropped: 62
removed: 0
delivered: 11
delivery_prob: 0.0655
response_prob: 0.0000
overhead_ratio: 37.6364
latency_avg: 2048.3000
latency_med: 1474.4000
hopcount_avg: 2.5455
hopcount_med: 2
buffertime_avg: 2494.1710
buffertime_med: 2455.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/NDNCAR_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2559
relayed: 944
aborted: 1614
dropped: 385
removed: 215
delivered: 33
delivery_prob: 0.0973
response_prob: 0.0000
overhead_ratio: 27.6061
latency_avg: 3012.8333
latency_med: 2705.4000
hopcount_avg: 2.1818
hopcount_med: 2
buffertime_avg: 2902.2558
buffertime_med: 2608.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/NDNCAR_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 5975
relayed: 2290
aborted: 3684
dropped: 1425
removed: 574
delivered: 123
delivery_prob: 0.1822
response_prob: 0.0000
overhead_ratio: 17.6179
latency_avg: 5185.0976
latency_med: 4296.0000
hopcount_avg: 2.4309
hopcount_med: 2
buffertime_avg: 3852.1677
buffertime_med: 3244.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/NDNCAR_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 9248
relayed: 3476
aborted: 5770
dropped: 2594
removed: 846
delivered: 202
delivery_prob: 0.1990
response_prob: 0.0000
overhead_ratio: 16.2079
latency_avg: 5416.5045
latency_med: 4520.0000
hopcount_avg: 2.4505
hopcount_med: 2
buffertime_avg: 4657.6153
buffertime_med: 3622.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/NDNCAR_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 13366
relayed: 5095
aborted: 8269
dropped: 4133
removed: 1309
delivered: 316
delivery_prob: 0.2173
response_prob: 0.0000
overhead_ratio: 15.1234
latency_avg: 5776.1915
latency_med: 4907.6000
hopcount_avg: 2.4272
hopcount_med: 2
buffertime_avg: 4975.0798
buffertime_med: 3772.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/NDNCAR_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario NDNCAR_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 881
relayed: 292
aborted: 589
dropped: 38
removed: 43
delivered: 9
delivery_prob: 0.0536
response_prob: 0.0000
overhead_ratio: 31.4444
latency_avg: 1813.2333
latency_med: 1497.9000
hopcount_avg: 2.5556
hopcount_med: 3
buffertime_avg: 1971.9321
buffertime_med: 2005.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/EpidemicRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 5294
relayed: 2497
aborted: 2796
dropped: 1843
removed: 0
delivered: 38
delivery_prob: 0.1121
response_prob: 0.0000
overhead_ratio: 64.7105
latency_avg: 3587.6605
latency_med: 3742.9000
hopcount_avg: 2.9737
hopcount_med: 3
buffertime_avg: 2167.5119
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/EpidemicRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 11787
relayed: 5837
aborted: 5949
dropped: 5405
removed: 0
delivered: 95
delivery_prob: 0.1407
response_prob: 0.0000
overhead_ratio: 60.4421
latency_avg: 5498.0853
latency_med: 4152.4000
hopcount_avg: 3.4000
hopcount_med: 3
buffertime_avg: 2468.4179
buffertime_med: 1987.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/EpidemicRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 18049
relayed: 8846
aborted: 9201
dropped: 8694
removed: 0
delivered: 155
delivery_prob: 0.1527
response_prob: 0.0000
overhead_ratio: 56.0710
latency_avg: 6111.7535
latency_med: 4681.5000
hopcount_avg: 3.5290
hopcount_med: 3
buffertime_avg: 2731.7589
buffertime_med: 2045.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 26535
relayed: 13264
aborted: 13269
dropped: 13535
removed: 0
delivered: 246
delivery_prob: 0.1692
response_prob: 0.0000
overhead_ratio: 52.9187
latency_avg: 6603.6264
latency_med: 5467.1000
hopcount_avg: 3.6829
hopcount_med: 3
buffertime_avg: 2714.4539
buffertime_med: 1977.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/EpidemicRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 2224
relayed: 942
aborted: 1282
dropped: 364
removed: 0
delivered: 13
delivery_prob: 0.0774
response_prob: 0.0000
overhead_ratio: 71.4615
latency_avg: 2580.3154
latency_med: 2516.9000
hopcount_avg: 2.9231
hopcount_med: 3
buffertime_avg: 1690.7516
buffertime_med: 1516.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/ProphetRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3510
relayed: 1506
aborted: 2003
dropped: 919
removed: 0
delivered: 35
delivery_prob: 0.1032
response_prob: 0.0000
overhead_ratio: 42.0286
latency_avg: 3864.3971
latency_med: 3742.9000
hopcount_avg: 2.2571
hopcount_med: 2
buffertime_avg: 2490.2097
buffertime_med: 2042.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/ProphetRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 9322
relayed: 4285
aborted: 5036
dropped: 3873
removed: 0
delivered: 110
delivery_prob: 0.1630
response_prob: 0.0000
overhead_ratio: 37.9545
latency_avg: 6066.3364
latency_med: 5892.4000
hopcount_avg: 2.8000
hopcount_med: 3
buffertime_avg: 2907.9959
buffertime_med: 2021.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/ProphetRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 14967
relayed: 6808
aborted: 8157
dropped: 6692
removed: 0
delivered: 178
delivery_prob: 0.1754
response_prob: 0.0000
overhead_ratio: 37.2472
latency_avg: 6693.0893
latency_med: 6258.5000
hopcount_avg: 2.9101
hopcount_med: 3
buffertime_avg: 3176.6743
buffertime_med: 2092.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 22464
relayed: 10342
aborted: 12120
dropped: 10595
removed: 0
delivered: 273
delivery_prob: 0.1878
response_prob: 0.0000
overhead_ratio: 36.8828
latency_avg: 6759.0059
latency_med: 6251.9000
hopcount_avg: 2.9084
hopcount_med: 3
buffertime_avg: 3153.5640
buffertime_med: 2057.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/ProphetRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1025
relayed: 387
aborted: 638
dropped: 58
removed: 0
delivered: 7
delivery_prob: 0.0417
response_prob: 0.0000
overhead_ratio: 54.2857
latency_avg: 2331.2143
latency_med: 2747.7000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: 1927.1879
buffertime_med: 1691.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/SprayAndWaitRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2812
relayed: 1053
aborted: 1758
dropped: 615
removed: 0
delivered: 35
delivery_prob: 0.1032
response_prob: 0.0000
overhead_ratio: 29.0857
latency_avg: 3018.7114
latency_med: 2741.3000
hopcount_avg: 2.4286
hopcount_med: 2
buffertime_avg: 3893.6207
buffertime_med: 3821.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/SprayAndWaitRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6253
relayed: 2433
aborted: 3819
dropped: 2152
removed: 0
delivered: 119
delivery_prob: 0.1763
response_prob: 0.0000
overhead_ratio: 19.4454
latency_avg: 3760.0487
latency_med: 3241.1000
hopcount_avg: 2.3613
hopcount_med: 2
buffertime_avg: 4304.5593
buffertime_med: 4023.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/SprayAndWaitRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 9877
relayed: 3750
aborted: 6125
dropped: 3734
removed: 0
delivered: 196
delivery_prob: 0.1931
response_prob: 0.0000
overhead_ratio: 18.1327
latency_avg: 4214.4566
latency_med: 3423.4000
hopcount_avg: 2.4082
hopcount_med: 2
buffertime_avg: 4718.4645
buffertime_med: 4135.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 14077
relayed: 5467
aborted: 8609
dropped: 5817
removed: 0
delivered: 297
delivery_prob: 0.2043
response_prob: 0.0000
overhead_ratio: 17.4074
latency_avg: 4322.6859
latency_med: 3589.2000
hopcount_avg: 2.3670
hopcount_med: 2
buffertime_avg: 4898.8142
buffertime_med: 4217.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/SprayAndWaitRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1182
relayed: 425
aborted: 757
dropped: 62
removed: 0
delivered: 11
delivery_prob: 0.0655
response_prob: 0.0000
overhead_ratio: 37.6364
latency_avg: 2048.3000
latency_med: 1474.4000
hopcount_avg: 2.5455
hopcount_med: 2
buffertime_avg: 2494.1710
buffertime_med: 2455.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/UpdatedPRoPHET_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2559
relayed: 944
aborted: 1614
dropped: 385
removed: 215
delivered: 33
delivery_prob: 0.0973
response_prob: 0.0000
overhead_ratio: 27.6061
latency_avg: 3012.8333
latency_med: 2705.4000
hopcount_avg: 2.1818
hopcount_med: 2
buffertime_avg: 2902.2558
buffertime_med: 2608.7000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/UpdatedPRoPHET_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 5975
relayed: 2290
aborted: 3684
dropped: 1425
removed: 574
delivered: 123
delivery_prob: 0.1822
response_prob: 0.0000
overhead_ratio: 17.6179
latency_avg: 5185.0976
latency_med: 4296.0000
hopcount_avg: 2.4309
hopcount_med: 2
buffertime_avg: 3852.1677
buffertime_med: 3244.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/UpdatedPRoPHET_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 9248
relayed: 3476
aborted: 5770
dropped: 2594
removed: 846
delivered: 202
delivery_prob: 0.1990
response_prob: 0.0000
overhead_ratio: 16.2079
latency_avg: 5416.5045
latency_med: 4520.0000
hopcount_avg: 2.4505
hopcount_med: 2
buffertime_avg: 4657.6153
buffertime_med: 3622.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 13366
relayed: 5095
aborted: 8269
dropped: 4133
removed: 1309
delivered: 316
delivery_prob: 0.2173
response_prob: 0.0000
overhead_ratio: 15.1234
latency_avg: 5776.1915
latency_med: 4907.6000
hopcount_avg: 2.4272
hopcount_med: 2
buffertime_avg: 4975.0798
buffertime_med: 3772.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/Org/UpdatedPRoPHET_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 881
relayed: 292
aborted: 589
dropped: 38
removed: 43
delivered: 9
delivery_prob: 0.0536
response_prob: 0.0000
overhead_ratio: 31.4444
latency_avg: 1813.2333
latency_med: 1497.9000
hopcount_avg: 2.5556
hopcount_med: 3
buffertime_avg: 1971.9321
buffertime_med: 2005.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/ProphetRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3510
relayed: 1506
aborted: 2003
dropped: 919
removed: 0
delivered: 35
delivery_prob: 0.1032
response_prob: 0.0000
overhead_ratio: 42.0286
latency_avg: 3864.3971
latency_med: 3742.9000
hopcount_avg: 2.2571
hopcount_med: 2
buffertime_avg: 2490.2097
buffertime_med: 2042.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/ProphetRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 9319
relayed: 4272
aborted: 5046
dropped: 3856
removed: 0
delivered: 112
delivery_prob: 0.1659
response_prob: 0.0000
overhead_ratio: 37.1429
latency_avg: 6221.5723
latency_med: 5934.5000
hopcount_avg: 2.8393
hopcount_med: 3
buffertime_avg: 2898.3066
buffertime_med: 2022.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/ProphetRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 14967
relayed: 6808
aborted: 8157
dropped: 6692
removed: 0
delivered: 178
delivery_prob: 0.1754
response_prob: 0.0000
overhead_ratio: 37.2472
latency_avg: 6693.0893
latency_med: 6258.5000
hopcount_avg: 2.9101
hopcount_med: 3
buffertime_avg: 3176.6743
buffertime_med: 2092.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 22464
relayed: 10342
aborted: 12120
dropped: 10595
removed: 0
delivered: 273
delivery_prob: 0.1878
response_prob: 0.0000
overhead_ratio: 36.8828
latency_avg: 6759.0059
latency_med: 6251.9000
hopcount_avg: 2.9084
hopcount_med: 3
buffertime_avg: 3153.5640
buffertime_med: 2057.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/ProphetRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1025
relayed: 387
aborted: 638
dropped: 58
removed: 0
delivered: 7
delivery_prob: 0.0417
response_prob: 0.0000
overhead_ratio: 54.2857
latency_avg: 2331.2143
latency_med: 2747.7000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: 1927.1879
buffertime_med: 1691.9000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/SprayAndWaitRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2812
relayed: 1053
aborted: 1758
dropped: 615
removed: 0
delivered: 35
delivery_prob: 0.1032
response_prob: 0.0000
overhead_ratio: 29.0857
latency_avg: 3018.7114
latency_med: 2741.3000
hopcount_avg: 2.4286
hopcount_med: 2
buffertime_avg: 3893.6207
buffertime_med: 3821.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/SprayAndWaitRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6253
relayed: 2433
aborted: 3819
dropped: 2152
removed: 0
delivered: 119
delivery_prob: 0.1763
response_prob: 0.0000
overhead_ratio: 19.4454
latency_avg: 3760.0487
latency_med: 3241.1000
hopcount_avg: 2.3613
hopcount_med: 2
buffertime_avg: 4304.5593
buffertime_med: 4023.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/SprayAndWaitRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 9877
relayed: 3750
aborted: 6125
dropped: 3734
removed: 0
delivered: 196
delivery_prob: 0.1931
response_prob: 0.0000
overhead_ratio: 18.1327
latency_avg: 4214.4566
latency_med: 3423.4000
hopcount_avg: 2.4082
hopcount_med: 2
buffertime_avg: 4718.4645
buffertime_med: 4135.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 14077
relayed: 5467
aborted: 8609
dropped: 5817
removed: 0
delivered: 297
delivery_prob: 0.2043
response_prob: 0.0000
overhead_ratio: 17.4074
latency_avg: 4322.6859
latency_med: 3589.2000
hopcount_avg: 2.3670
hopcount_med: 2
buffertime_avg: 4898.8142
buffertime_med: 4217.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/SprayAndWaitRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1182
relayed: 425
aborted: 757
dropped: 62
removed: 0
delivered: 11
delivery_prob: 0.0655
response_prob: 0.0000
overhead_ratio: 37.6364
latency_avg: 2048.3000
latency_med: 1474.4000
hopcount_avg: 2.5455
hopcount_med: 2
buffertime_avg: 2494.1710
buffertime_med: 2455.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/ThesisRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2817
relayed: 1024
aborted: 1792
dropped: 0
removed: 34
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 22.8140
latency_avg: 3839.3140
latency_med: 3714.1000
hopcount_avg: 2.0930
hopcount_med: 2
buffertime_avg: 2846.2382
buffertime_med: 2081.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/ThesisRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6594
relayed: 2565
aborted: 4028
dropped: 122
removed: 175
delivered: 201
delivery_prob: 0.2978
response_prob: 0.0000
overhead_ratio: 11.7612
latency_avg: 6405.8005
latency_med: 5461.4000
hopcount_avg: 2.2935
hopcount_med: 2
buffertime_avg: 8959.9226
buffertime_med: 9140.8000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/ThesisRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10479
relayed: 4036
aborted: 6441
dropped: 983
removed: 362
delivered: 398
delivery_prob: 0.3921
response_prob: 0.0000
overhead_ratio: 9.1407
latency_avg: 8357.0731
latency_med: 7307.0000
hopcount_avg: 2.3166
hopcount_med: 2
buffertime_avg: 15400.5853
buffertime_med: 16548.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/ThesisRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15371
relayed: 6054
aborted: 9315
dropped: 2921
removed: 650
delivered: 705
delivery_prob: 0.4849
response_prob: 0.0000
overhead_ratio: 7.5872
latency_avg: 9473.5576
latency_med: 8148.8000
hopcount_avg: 2.3404
hopcount_med: 2
buffertime_avg: 18097.3712
buffertime_med: 18839.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/ThesisRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ThesisRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1163
relayed: 407
aborted: 756
dropped: 0
removed: 9
delivered: 8
delivery_prob: 0.0476
response_prob: 0.0000
overhead_ratio: 49.8750
latency_avg: 2264.0500
latency_med: 2708.0000
hopcount_avg: 2.2500
hopcount_med: 2
buffertime_avg: 1407.9333
buffertime_med: 1877.2000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/up/UpdatedPRoPHET_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3077
relayed: 1146
aborted: 1930
dropped: 0
removed: 170
delivered: 42
delivery_prob: 0.1239
response_prob: 0.0000
overhead_ratio: 26.2857
latency_avg: 3847.3262
latency_med: 3714.1000
hopcount_avg: 2.0476
hopcount_med: 2
buffertime_avg: 2775.6071
buffertime_med: 2174.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/up/UpdatedPRoPHET_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 7384
relayed: 2940
aborted: 4443
dropped: 377
removed: 598
delivered: 206
delivery_prob: 0.3052
response_prob: 0.0000
overhead_ratio: 13.2718
latency_avg: 6744.6971
latency_med: 5938.9000
hopcount_avg: 2.3301
hopcount_med: 2
buffertime_avg: 8172.1006
buffertime_med: 7203.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/up/UpdatedPRoPHET_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 11851
relayed: 4616
aborted: 7233
dropped: 1862
removed: 1012
delivered: 368
delivery_prob: 0.3626
response_prob: 0.0000
overhead_ratio: 11.5435
latency_avg: 7480.0220
latency_med: 6859.2000
hopcount_avg: 2.3696
hopcount_med: 2
buffertime_avg: 11104.1643
buffertime_med: 12779.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/up/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 17715
relayed: 7103
aborted: 10610
dropped: 3813
removed: 1750
delivered: 624
delivery_prob: 0.4292
response_prob: 0.0000
overhead_ratio: 10.3830
latency_avg: 7984.8519
latency_med: 7600.6000
hopcount_avg: 2.3686
hopcount_med: 2
buffertime_avg: 11421.4769
buffertime_med: 13430.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/up/UpdatedPRoPHET_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1213
relayed: 434
aborted: 779
dropped: 0
removed: 35
delivered: 9
delivery_prob: 0.0536
response_prob: 0.0000
overhead_ratio: 47.2222
latency_avg: 2202.8444
latency_med: 2045.8000
hopcount_avg: 2.5556
hopcount_med: 2
buffertime_avg: 1061.7886
buffertime_med: 943.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/EpidemicRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 5426
relayed: 2576
aborted: 2848
dropped: 85
removed: 0
delivered: 56
delivery_prob: 0.1652
response_prob: 0.0000
overhead_ratio: 45.0000
latency_avg: 4310.3786
latency_med: 4066.6000
hopcount_avg: 2.6607
hopcount_med: 3
buffertime_avg: 5025.3106
buffertime_med: 5304.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/EpidemicRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 12417
relayed: 6283
aborted: 6133
dropped: 4001
removed: 0
delivered: 182
delivery_prob: 0.2696
response_prob: 0.0000
overhead_ratio: 33.5220
latency_avg: 7363.1132
latency_med: 7202.5000
hopcount_avg: 2.4890
hopcount_med: 2
buffertime_avg: 7844.9637
buffertime_med: 7859.4000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/EpidemicRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 18984
relayed: 9520
aborted: 9462
dropped: 7789
removed: 0
delivered: 306
delivery_prob: 0.3015
response_prob: 0.0000
overhead_ratio: 30.1111
latency_avg: 8606.2366
latency_med: 8148.8000
hopcount_avg: 2.4314
hopcount_med: 2
buffertime_avg: 7507.9761
buffertime_med: 7012.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/EpidemicRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 28139
relayed: 14436
aborted: 13701
dropped: 12739
removed: 0
delivered: 510
delivery_prob: 0.3508
response_prob: 0.0000
overhead_ratio: 27.3059
latency_avg: 9130.9235
latency_med: 9160.2000
hopcount_avg: 2.3510
hopcount_med: 2
buffertime_avg: 7227.0134
buffertime_med: 6421.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/EpidemicRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario EpidemicRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 2241
relayed: 950
aborted: 1291
dropped: 0
removed: 0
delivered: 14
delivery_prob: 0.0833
response_prob: 0.0000
overhead_ratio: 66.8571
latency_avg: 2505.4571
latency_med: 2707.2000
hopcount_avg: 2.7857
hopcount_med: 3
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/ProphetRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3524
relayed: 1502
aborted: 2021
dropped: 0
removed: 0
delivered: 51
delivery_prob: 0.1504
response_prob: 0.0000
overhead_ratio: 28.4510
latency_avg: 4451.2490
latency_med: 4130.4000
hopcount_avg: 2.4902
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/ProphetRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 9781
relayed: 4555
aborted: 5225
dropped: 2142
removed: 0
delivered: 190
delivery_prob: 0.2815
response_prob: 0.0000
overhead_ratio: 22.9737
latency_avg: 6981.3389
latency_med: 6664.1000
hopcount_avg: 2.4632
hopcount_med: 2
buffertime_avg: 8107.7689
buffertime_med: 8221.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/ProphetRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 15815
relayed: 7300
aborted: 8513
dropped: 5756
removed: 0
delivered: 322
delivery_prob: 0.3172
response_prob: 0.0000
overhead_ratio: 21.6708
latency_avg: 7974.1683
latency_med: 7775.4000
hopcount_avg: 2.3634
hopcount_med: 2
buffertime_avg: 8027.8067
buffertime_med: 7636.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/ProphetRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 24220
relayed: 11570
aborted: 12648
dropped: 9911
removed: 0
delivered: 527
delivery_prob: 0.3624
response_prob: 0.0000
overhead_ratio: 20.9545
latency_avg: 8545.9917
latency_med: 8595.6000
hopcount_avg: 2.2789
hopcount_med: 2
buffertime_avg: 7674.8912
buffertime_med: 6945.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/ProphetRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario ProphetRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1022
relayed: 384
aborted: 638
dropped: 0
removed: 0
delivered: 7
delivery_prob: 0.0417
response_prob: 0.0000
overhead_ratio: 53.8571
latency_avg: 2331.2143
latency_med: 2747.7000
hopcount_avg: 2.0000
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/SprayAndWaitRouter_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 2845
relayed: 1073
aborted: 1771
dropped: 0
removed: 0
delivered: 43
delivery_prob: 0.1268
response_prob: 0.0000
overhead_ratio: 23.9535
latency_avg: 3680.2721
latency_med: 3400.9000
hopcount_avg: 2.3488
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/SprayAndWaitRouter_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 6492
relayed: 2580
aborted: 3911
dropped: 351
removed: 0
delivered: 201
delivery_prob: 0.2978
response_prob: 0.0000
overhead_ratio: 11.8358
latency_avg: 6358.4677
latency_med: 5686.9000
hopcount_avg: 2.3383
hopcount_med: 2
buffertime_avg: 16558.3083
buffertime_med: 16932.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/SprayAndWaitRouter_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 10402
relayed: 4039
aborted: 6361
dropped: 2011
removed: 0
delivered: 373
delivery_prob: 0.3675
response_prob: 0.0000
overhead_ratio: 9.8284
latency_avg: 7332.9413
latency_med: 6564.9000
hopcount_avg: 2.3351
hopcount_med: 2
buffertime_avg: 16178.3024
buffertime_med: 16833.1000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/SprayAndWaitRouter_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 15140
relayed: 5973
aborted: 9166
dropped: 4167
removed: 0
delivered: 607
delivery_prob: 0.4175
response_prob: 0.0000
overhead_ratio: 8.8402
latency_avg: 7766.3885
latency_med: 7410.3000
hopcount_avg: 2.2834
hopcount_med: 2
buffertime_avg: 16125.6332
buffertime_med: 16819.0000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/SprayAndWaitRouter_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario SprayAndWaitRouter_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1186
relayed: 426
aborted: 760
dropped: 0
removed: 0
delivered: 11
delivery_prob: 0.0655
response_prob: 0.0000
overhead_ratio: 37.7273
latency_avg: 2048.3000
latency_med: 1474.4000
hopcount_avg: 2.5455
hopcount_med: 2
buffertime_avg: NaN
buffertime_med: NaN
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/UpdatedPRoPHET_MapBasedMovement_10000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_10000
sim_time: 10000.0000
created: 339
started: 3085
relayed: 1167
aborted: 1917
dropped: 0
removed: 174
delivered: 50
delivery_prob: 0.1475
response_prob: 0.0000
overhead_ratio: 22.3400
latency_avg: 3867.7520
latency_med: 3742.9000
hopcount_avg: 2.2800
hopcount_med: 2
buffertime_avg: 3022.5592
buffertime_med: 2608.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/UpdatedPRoPHET_MapBasedMovement_20000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_20000
sim_time: 20000.1000
created: 675
started: 7337
relayed: 2923
aborted: 4413
dropped: 301
removed: 554
delivered: 203
delivery_prob: 0.3007
response_prob: 0.0000
overhead_ratio: 13.3990
latency_avg: 6477.7429
latency_med: 5686.9000
hopcount_avg: 2.3054
hopcount_med: 2
buffertime_avg: 8252.0131
buffertime_med: 6682.6000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/UpdatedPRoPHET_MapBasedMovement_30000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_30000
sim_time: 30000.1000
created: 1015
started: 11769
relayed: 4681
aborted: 7086
dropped: 1827
removed: 1034
delivered: 378
delivery_prob: 0.3724
response_prob: 0.0000
overhead_ratio: 11.3836
latency_avg: 7235.7495
latency_med: 6490.9000
hopcount_avg: 2.4101
hopcount_med: 2
buffertime_avg: 11274.9605
buffertime_med: 13496.5000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/UpdatedPRoPHET_MapBasedMovement_43000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_43000
sim_time: 43000.1000
created: 1454
started: 17606
relayed: 7191
aborted: 10413
dropped: 3726
removed: 1817
delivered: 642
delivery_prob: 0.4415
response_prob: 0.0000
overhead_ratio: 10.2009
latency_avg: 7759.1357
latency_med: 7319.7000
hopcount_avg: 2.4097
hopcount_med: 2
buffertime_avg: 11616.4059
buffertime_med: 14090.3000
rtt_avg: NaN
rtt_med: NaN


==> Thesis Sim Report/SimTime/upda/UpdatedPRoPHET_MapBasedMovement_5000_MessageStatsReport.txt <==
Message stats for scenario UpdatedPRoPHET_MapBasedMovement_5000
sim_time: 5000.0000
created: 168
started: 1256
relayed: 445
aborted: 811
dropped: 0
removed: 33
delivered: 9
delivery_prob: 0.0536
response_prob: 0.0000
overhead_ratio: 48.4444
latency_avg: 1824.7111
latency_med: 1408.3000
hopcount_avg: 2.4444
hopcount_med: 2
buffertime_avg: 1604.0939
buffertime_med: 1662.7000
rtt_avg: NaN
rtt_med: NaN

